From Sparse AFM Observations to Probabilistic Macroscale Mechanics: A Generative-Physics Framework for Plant Cell Walls

Nanoscale imaging of developing plant cell walls is expensive, and a limited number of atomic force microscopy (AFM) scans cannot capture the full structural variability of the wall. We present a generative-physics workflow that links sparse AFM observations of cotton (Gossypium hirsutum) fiber cell walls at 8 days post-anthesis (DPA) to distributions of effective elastic properties and a larger-scale mechanical response. We adapt a Stable Diffusion model with Low-Rank Adaptation (LoRA) to expand the experimental scans into an ensemble of AFM-like microstructures and assess the synthetic structures using microfibril crossover count and crossover angle. Each microstructure is mapped to spatially varying Young's modulus and Poisson's ratio fields and analyzed using strain-controlled finite element homogenization. Repeating this process across the image ensemble and a prescribed sweep of matrix-to-fibril stiffness ratios produces distributions of effective Young's modulus and Poisson's ratio. A single constitutive pair cannot capture this variation. The resulting distributions depend strongly on the matrix-to-fibril stiffness ratio and, in several cases, exhibit apparent multimodality. We further propagate the paired effective properties into 20 stochastic realizations of a tensile simulation of a larger specimen, yielding a distribution of macroscale stress response. The framework provides a probabilistic link between sparse nanoscale observations and continuum-scale mechanics while retaining variability across scales. The present results establish the computational workflow, while calibration of the intensity-to-property mapping against nanomechanical measurements remains necessary for quantitative prediction at the fiber scale.

==> Figures/DataLine/data_alongline.csv <==
"poisson_ratio","rank","young_modulus","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.48367,1,1.1504e+07,1,0,0,0.5,0
0.48367,1,1.1504e+07,1,0.001,0.001,0.5,0
0.48404,5,1.1415e+07,1,0.002,0.002,0.5,0
0.48404,5,1.1415e+07,1,0.003,0.003,0.5,0
0.48478,5,1.124e+07,1,0.004,0.004,0.5,0
0.48478,5,1.124e+07,1,0.005,0.005,0.5,0
0.48553,5,1.1061e+07,1,0.006,0.006,0.5,0
0.48553,5,1.1061e+07,1,0.007,0.007,0.5,0
0.4859,5,1.0974e+07,1,0.008,0.008,0.5,0
0.4859,5,1.0974e+07,1,0.009,0.009,0.5,0
0.48664,5,1.0798e+07,1,0.01,0.01,0.5,0
0.48664,5,1.0798e+07,1,0.011,0.011,0.5,0
0.48738,5,1.0621e+07,1,0.012,0.012,0.5,0
0.48738,5,1.0621e+07,1,0.013,0.013,0.5,0
0.48776,5,1.0531e+07,1,0.014,0.014,0.5,0
0.48776,5,1.0531e+07,1,0.015,0.015,0.5,0
0.4874,5,1.0616e+07,1,0.016,0.016,0.5,0
0.4874,5,1.0616e+07,1,0.017,0.017,0.5,0
0.48738,5,1.0622e+07,1,0.018,0.018,0.5,0
0.48738,5,1.0622e+07,1,0.019,0.019,0.5,0
0.48776,5,1.0531e+07,1,0.02,0.02,0.5,0
0.48776,5,1.0531e+07,1,0.021,0.021,0.5,0
0.48741,5,1.0615e+07,1,0.022,0.022,0.5,0
0.48741,5,1.0615e+07,1,0.023,0.023,0.5,0
0.48667,5,1.0792e+07,1,0.024,0.024,0.5,0
0.48667,5,1.0792e+07,1,0.025,0.025,0.5,0
0.48592,5,1.0968e+07,1,0.026,0.026,0.5,0
0.48592,5,1.0968e+07,1,0.027,0.027,0.5,0
0.48518,5,1.1145e+07,1,0.028,0.028,0.5,0
0.48518,5,1.1145e+07,1,0.029,0.029,0.5,0
0.48408,5,1.1404e+07,1,0.03,0.03,0.5,0
0.48408,5,1.1404e+07,1,0.031,0.031,0.5,0
0.48155,5,1.2006e+07,1,0.032,0.032,0.5,0
0.48155,5,1.2006e+07,1,0.033,0.033,0.5,0
0.47749,5,1.297e+07,1,0.034,0.034,0.5,0
0.47749,5,1.297e+07,1,0.035,0.035,0.5,0
0.47372,5,1.3865e+07,1,0.036,0.036,0.5,0
0.47372,5,1.3865e+07,1,0.037,0.037,0.5,0
0.4704,5,1.4653e+07,1,0.038,0.038,0.5,0
0.4704,5,1.4653e+07,1,0.039,0.039,0.5,0
0.46428,5,1.6105e+07,1,0.04,0.04,0.5,0
0.46428,5,1.6105e+07,1,0.041,0.041,0.5,0
0.45793,1,1.7612e+07,1,0.042,0.042,0.5,0
0.44745,5,2.0099e+07,1,0.043,0.043,0.5,0
0.44745,5,2.0099e+07,1,0.044,0.044,0.5,0
0.44042,5,2.1768e+07,1,0.045,0.045,0.5,0
0.44042,5,2.1768e+07,1,0.046,0.046,0.5,0
0.43231,5,2.3694e+07,1,0.047,0.047,0.5,0
0.43231,5,2.3694e+07,1,0.048,0.048,0.5,0
0.42339,5,2.5812e+07,1,0.049,0.049,0.5,0
0.42339,5,2.5812e+07,1,0.05,0.05,0.5,0
0.4158,5,2.7613e+07,1,0.051,0.051,0.5,0
0.4158,5,2.7613e+07,1,0.052,0.052,0.5,0
0.41051,5,2.8867e+07,1,0.053,0.053,0.5,0
0.41051,5,2.8867e+07,1,0.054,0.054,0.5,0
0.40837,5,2.9376e+07,1,0.055,0.055,0.5,0
0.40837,5,2.9376e+07,1,0.056,0.056,0.5,0
0.41142,5,2.8652e+07,1,0.057,0.057,0.5,0
0.41142,5,2.8652e+07,1,0.058,0.058,0.5,0
0.41802,5,2.7085e+07,1,0.059,0.059,0.5,0
0.41802,5,2.7085e+07,1,0.06,0.06,0.5,0
0.42644,5,2.5088e+07,1,0.061,0.061,0.5,0
0.42644,5,2.5088e+07,1,0.062,0.062,0.5,0
0.4335,5,2.3411e+07,1,0.063,0.063,0.5,0
0.4335,5,2.3411e+07,1,0.064,0.064,0.5,0
0.43722,5,2.2529e+07,1,0.065,0.065,0.5,0
0.43722,5,2.2529e+07,1,0.066,0.066,0.5,0
0.43868,5,2.2182e+07,1,0.067,0.067,0.5,0
0.43868,5,2.2182e+07,1,0.068,0.068,0.5,0
0.43591,5,2.2839e+07,1,0.069,0.069,0.5,0
0.43591,5,2.2839e+07,1,0.07,0.07,0.5,0
0.43241,5,2.3671e+07,1,0.071,0.071,0.5,0
0.43241,5,2.3671e+07,1,0.072,0.072,0.5,0
0.42731,5,2.488e+07,1,0.073,0.073,0.5,0
0.42731,5,2.488e+07,1,0.074,0.074,0.5,0
0.41776,5,2.7148e+07,1,0.075,0.075,0.5,0
0.41776,5,2.7148e+07,1,0.076,0.076,0.5,0
0.40735,5,2.9619e+07,1,0.077,0.077,0.5,0
0.40735,5,2.9619e+07,1,0.078,0.078,0.5,0
0.39945,5,3.1494e+07,1,0.079,0.079,0.5,0
0.39945,5,3.1494e+07,1,0.08,0.08,0.5,0
0.39686,5,3.2108e+07,1,0.081,0.081,0.5,0
0.39686,5,3.2108e+07,1,0.082,0.082,0.5,0
0.39748,5,3.1961e+07,1,0.083,0.083,0.5,0
0.39928,5,3.1535e+07,1,0.084,0.084,0.5,0
0.39928,5,3.1535e+07,1,0.085,0.085,0.5,0
0.40089,5,3.1152e+07,1,0.086,0.086,0.5,0
0.40089,5,3.1152e+07,1,0.087,0.087,0.5,0
0.39918,5,3.1557e+07,1,0.088,0.088,0.5,0
0.39918,5,3.1557e+07,1,0.089,0.089,0.5,0
0.39245,5,3.3155e+07,1,0.09,0.09,0.5,0
0.39245,5,3.3155e+07,1,0.091,0.091,0.5,0
0.38566,5,3.4768e+07,1,0.092,0.092,0.5,0
0.38566,5,3.4768e+07,1,0.093,0.093,0.5,0
0.38526,5,3.4862e+07,1,0.094,0.094,0.5,0
0.38526,5,3.4862e+07,1,0.095,0.095,0.5,0
0.39002,5,3.3732e+07,1,0.096,0.096,0.5,0
0.39002,5,3.3732e+07,1,0.097,0.097,0.5,0
0.39343,5,3.2922e+07,1,0.098,0.098,0.5,0
0.39343,5,3.2922e+07,1,0.099,0.099,0.5,0
0.39299,5,3.3028e+07,1,0.1,0.1,0.5,0
0.39299,5,3.3028e+07,1,0.101,0.101,0.5,0
0.39075,5,3.3558e+07,1,0.102,0.102,0.5,0
0.39075,5,3.3558e+07,1,0.103,0.103,0.5,0
0.39,5,3.3737e+07,1,0.104,0.104,0.5,0
0.39,5,3.3737e+07,1,0.105,0.105,0.5,0
0.39266,5,3.3105e+07,1,0.106,0.106,0.5,0
0.39266,5,3.3105e+07,1,0.107,0.107,0.5,0
0.39858,5,3.1699e+07,1,0.108,0.108,0.5,0
0.39858,5,3.1699e+07,1,0.109,0.109,0.5,0
0.40763,5,2.9551e+07,1,0.11,0.11,0.5,0
0.40763,5,2.9551e+07,1,0.111,0.111,0.5,0
0.41718,5,2.7286e+07,1,0.112,0.112,0.5,0
0.41718,5,2.7286e+07,1,0.113,0.113,0.5,0
0.42277,5,2.5958e+07,1,0.114,0.114,0.5,0
0.42277,5,2.5958e+07,1,0.115,0.115,0.5,0
0.42197,5,2.6148e+07,1,0.116,0.116,0.5,0
0.42197,5,2.6148e+07,1,0.117,0.117,0.5,0
0.41836,5,2.7005e+07,1,0.118,0.118,0.5,0
0.41836,5,2.7005e+07,1,0.119,0.119,0.5,0
0.41556,5,2.767e+07,1,0.12,0.12,0.5,0
0.41556,5,2.767e+07,1,0.121,0.121,0.5,0
0.40733,5,2.9623e+07,1,0.122,0.122,0.5,0
0.40733,5,2.9623e+07,1,0.123,0.123,0.5,0
0.38947,5,3.3863e+07,1,0.124,0.124,0.5,0
0.38947,5,3.3863e+07,1,0.125,0.125,0.5,0
0.35759,1,4.1431e+07,1,0.126,0.126,0.5,0
0.36074,5,4.0683e+07,1,0.127,0.127,0.5,0
0.36074,5,4.0683e+07,1,0.128,0.128,0.5,0
0.35099,5,4.2998e+07,1,0.129,0.129,0.5,0
0.35099,5,4.2998e+07,1,0.13,0.13,0.5,0
0.34395,5,4.4668e+07,1,0.131,0.131,0.5,0
0.34395,5,4.4668e+07,1,0.132,0.132,0.5,0
0.34395,5,4.4668e+07,1,0.133,0.133,0.5,0
0.34395,5,4.4668e+07,1,0.134,0.134,0.5,0
0.34151,5,4.5247e+07,1,0.135,0.135,0.5,0
0.34151,5,4.5247e+07,1,0.136,0.136,0.5,0
0.33617,5,4.6514e+07,1,0.137,0.137,0.5,0
0.33617,5,4.6514e+07,1,0.138,0.138,0.5,0
0.33669,5,4.639e+07,1,0.139,0.139,0.5,0
0.33669,5,4.639e+07,1,0.14,0.14,0.5,0
0.34312,5,4.4864e+07,1,0.141,0.141,0.5,0
0.34312,5,4.4864e+07,1,0.142,0.142,0.5,0
0.34987,5,4.3262e+07,1,0.143,0.143,0.5,0
0.34987,5,4.3262e+07,1,0.144,0.144,0.5,0
0.357,5,4.1571e+07,1,0.145,0.145,0.5,0
0.357,5,4.1571e+07,1,0.146,0.146,0.5,0
0.35878,5,4.1147e+07,1,0.147,0.147,0.5,0
0.35878,5,4.1147e+07,1,0.148,0.148,0.5,0
0.35327,5,4.2455e+07,1,0.149,0.149,0.5,0
0.35327,5,4.2455e+07,1,0.15,0.15,0.5,0
0.34687,5,4.3975e+07,1,0.151,0.151,0.5,0
0.34687,5,4.3975e+07,1,0.152,0.152,0.5,0
0.34421,5,4.4605e+07,1,0.153,0.153,0.5,0
0.34421,5,4.4605e+07,1,0.154,0.154,0.5,0
0.34624,5,4.4124e+07,1,0.155,0.155,0.5,0
0.34624,5,4.4124e+07,1,0.156,0.156,0.5,0
0.35096,5,4.3004e+07,1,0.157,0.157,0.5,0
0.35096,5,4.3004e+07,1,0.158,0.158,0.5,0
0.3554,5,4.195e+07,1,0.159,0.159,0.5,0
0.3554,5,4.195e+07,1,0.16,0.16,0.5,0
0.35585,5,4.1843e+07,1,0.161,0.161,0.5,0
0.35585,5,4.1843e+07,1,0.162,0.162,0.5,0
0.35164,5,4.2842e+07,1,0.163,0.163,0.5,0
0.35164,5,4.2842e+07,1,0.164,0.164,0.5,0
0.34892,5,4.3487e+07,1,0.165,0.165,0.5,0
0.34892,5,4.3487e+07,1,0.166,0.166,0.5,0
0.35116,1,4.2956e+07,1,0.167,0.167,0.5,0
0.35637,5,4.1721e+07,1,0.168,0.168,0.5,0
0.35637,5,4.1721e+07,1,0.169,0.169,0.5,0
0.36381,5,3.9953e+07,1,0.17,0.17,0.5,0
0.36381,5,3.9953e+07,1,0.171,0.171,0.5,0
0.36903,5,3.8715e+07,1,0.172,0.172,0.5,0
0.36903,5,3.8715e+07,1,0.173,0.173,0.5,0
0.37202,5,3.8005e+07,1,0.174,0.174,0.5,0
0.37202,5,3.8005e+07,1,0.175,0.175,0.5,0
0.37351,5,3.7652e+07,1,0.176,0.176,0.5,0
0.37351,5,3.7652e+07,1,0.177,0.177,0.5,0
0.37452,5,3.7412e+07,1,0.178,0.178,0.5,0
0.37452,5,3.7412e+07,1,0.179,0.179,0.5,0
0.37428,5,3.7469e+07,1,0.18,0.18,0.5,0
0.37428,5,3.7469e+07,1,0.181,0.181,0.5,0
0.37353,5,3.7645e+07,1,0.182,0.182,0.5,0
0.37353,5,3.7645e+07,1,0.183,0.183,0.5,0
0.37326,5,3.771e+07,1,0.184,0.184,0.5,0
0.37326,5,3.771e+07,1,0.185,0.185,0.5,0
0.37447,5,3.7423e+07,1,0.186,0.186,0.5,0
0.37447,5,3.7423e+07,1,0.187,0.187,0.5,0
0.3774,5,3.6728e+07,1,0.188,0.188,0.5,0
0.3774,5,3.6728e+07,1,0.189,0.189,0.5,0
0.38278,5,3.545e+07,1,0.19,0.19,0.5,0
0.38278,5,3.545e+07,1,0.191,0.191,0.5,0
0.39045,5,3.3631e+07,1,0.192,0.192,0.5,0
0.39045,5,3.3631e+07,1,0.193,0.193,0.5,0
0.39544,5,3.2446e+07,1,0.194,0.194,0.5,0
0.39544,5,3.2446e+07,1,0.195,0.195,0.5,0
0.39434,5,3.2706e+07,1,0.196,0.196,0.5,0
0.39434,5,3.2706e+07,1,0.197,0.197,0.5,0
0.39583,5,3.2353e+07,1,0.198,0.198,0.5,0
0.39583,5,3.2353e+07,1,0.199,0.199,0.5,0
0.39821,5,3.1788e+07,1,0.2,0.2,0.5,0
0.39821,5,3.1788e+07,1,0.201,0.201,0.5,0
0.40267,5,3.0729e+07,1,0.202,0.202,0.5,0
0.40267,5,3.0729e+07,1,0.203,0.203,0.5,0
0.40581,5,2.9984e+07,1,0.204,0.204,0.5,0
0.40581,5,2.9984e+07,1,0.205,0.205,0.5,0
0.40603,5,2.9931e+07,1,0.206,0.206,0.5,0
0.40603,5,2.9931e+07,1,0.207,0.207,0.5,0
0.40547,5,3.0065e+07,1,0.208,0.208,0.5,0
0.40196,5,3.0897e+07,1,0.209,0.209,0.5,0
0.40196,5,3.0897e+07,1,0.21,0.21,0.5,0
0.39942,5,3.1502e+07,1,0.211,0.211,0.5,0
0.39942,5,3.1502e+07,1,0.212,0.212,0.5,0
0.39899,5,3.1602e+07,1,0.213,0.213,0.5,0
0.39899,5,3.1602e+07,1,0.214,0.214,0.5,0
0.40101,5,3.1123e+07,1,0.215,0.215,0.5,0
0.40101,5,3.1123e+07,1,0.216,0.216,0.5,0
0.40208,5,3.087e+07,1,0.217,0.217,0.5,0
0.40208,5,3.087e+07,1,0.218,0.218,0.5,0
0.40291,5,3.0672e+07,1,0.219,0.219,0.5,0
0.40291,5,3.0672e+07,1,0.22,0.22,0.5,0
0.40485,5,3.0213e+07,1,0.221,0.221,0.5,0
0.40485,5,3.0213e+07,1,0.222,0.222,0.5,0
0.40452,5,3.0291e+07,1,0.223,0.223,0.5,0
0.40452,5,3.0291e+07,1,0.224,0.224,0.5,0
0.40526,5,3.0114e+07,1,0.225,0.225,0.5,0
0.40526,5,3.0114e+07,1,0.226,0.226,0.5,0
0.40621,5,2.9889e+07,1,0.227,0.227,0.5,0
0.40621,5,2.9889e+07,1,0.228,0.228,0.5,0
0.40609,5,2.9918e+07,1,0.229,0.229,0.5,0
0.40609,5,2.9918e+07,1,0.23,0.23,0.5,0
0.40283,5,3.0692e+07,1,0.231,0.231,0.5,0
0.40283,5,3.0692e+07,1,0.232,0.232,0.5,0
0.40243,5,3.0786e+07,1,0.233,0.233,0.5,0
0.40243,5,3.0786e+07,1,0.234,0.234,0.5,0
0.39936,5,3.1514e+07,1,0.235,0.235,0.5,0
0.39936,5,3.1514e+07,1,0.236,0.236,0.5,0
0.39251,5,3.314e+07,1,0.237,0.237,0.5,0
0.39251,5,3.314e+07,1,0.238,0.238,0.5,0
0.38672,5,3.4515e+07,1,0.239,0.239,0.5,0
0.38672,5,3.4515e+07,1,0.24,0.24,0.5,0
0.37928,5,3.628e+07,1,0.241,0.241,0.5,0
0.37928,5,3.628e+07,1,0.242,0.242,0.5,0
0.37395,5,3.7546e+07,1,0.243,0.243,0.5,0
0.37395,5,3.7546e+07,1,0.244,0.244,0.5,0
0.37564,5,3.7145e+07,1,0.245,0.245,0.5,0
0.37564,5,3.7145e+07,1,0.246,0.246,0.5,0
0.3801,5,3.6086e+07,1,0.247,0.247,0.5,0
0.3801,5,3.6086e+07,1,0.248,0.248,0.5,0
0.38288,5,3.5426e+07,1,0.249,0.249,0.5,0
0.38288,5,3.5426e+07,1,0.25,0.25,0.5,0
0.37749,2,3.6705e+07,1,0.251,0.251,0.5,0
0.3788,5,3.6395e+07,1,0.252,0.252,0.5,0
0.3788,5,3.6395e+07,1,0.253,0.253,0.5,0
0.37673,5,3.6887e+07,1,0.254,0.254,0.5,0
0.37673,5,3.6887e+07,1,0.255,0.255,0.5,0
0.38061,5,3.5966e+07,1,0.256,0.256,0.5,0
0.38061,5,3.5966e+07,1,0.257,0.257,0.5,0
0.3873,5,3.4378e+07,1,0.258,0.258,0.5,0
0.3873,5,3.4378e+07,1,0.259,0.259,0.5,0
0.39364,5,3.2873e+07,1,0.26,0.26,0.5,0
0.39364,5,3.2873e+07,1,0.261,0.261,0.5,0
0.39867,5,3.1679e+07,1,0.262,0.262,0.5,0
0.39867,5,3.1679e+07,1,0.263,0.263,0.5,0
0.40331,5,3.0578e+07,1,0.264,0.264,0.5,0
0.40331,5,3.0578e+07,1,0.265,0.265,0.5,0
0.40834,5,2.9384e+07,1,0.266,0.266,0.5,0
0.40834,5,2.9384e+07,1,0.267,0.267,0.5,0
0.41401,5,2.8038e+07,1,0.268,0.268,0.5,0
0.41401,5,2.8038e+07,1,0.269,0.269,0.5,0
0.42282,5,2.5947e+07,1,0.27,0.27,0.5,0
0.42282,5,2.5947e+07,1,0.271,0.271,0.5,0
0.42775,5,2.4777e+07,1,0.272,0.272,0.5,0
0.42775,5,2.4777e+07,1,0.273,0.273,0.5,0
0.42755,5,2.4824e+07,1,0.274,0.274,0.5,0
0.42755,5,2.4824e+07,1,0.275,0.275,0.5,0
0.42193,5,2.6157e+07,1,0.276,0.276,0.5,0
0.42193,5,2.6157e+07,1,0.277,0.277,0.5,0
0.41764,5,2.7176e+07,1,0.278,0.278,0.5,0
0.41764,5,2.7176e+07,1,0.279,0.279,0.5,0
0.41408,5,2.802e+07,1,0.28,0.28,0.5,0
0.41408,5,2.802e+07,1,0.281,0.281,0.5,0
0.41192,5,2.8533e+07,1,0.282,0.282,0.5,0
0.41192,5,2.8533e+07,1,0.283,0.283,0.5,0
0.41283,5,2.8318e+07,1,0.284,0.284,0.5,0
0.41283,5,2.8318e+07,1,0.285,0.285,0.5,0
0.41416,5,2.8002e+07,1,0.286,0.286,0.5,0
0.41416,5,2.8002e+07,1,0.287,0.287,0.5,0
0.41412,5,2.8012e+07,1,0.288,0.288,0.5,0
0.41412,5,2.8012e+07,1,0.289,0.289,0.5,0
0.41068,5,2.8829e+07,1,0.29,0.29,0.5,0
0.41068,5,2.8829e+07,1,0.291,0.291,0.5,0
0.41607,2,2.7548e+07,1,0.292,0.292,0.5,0
0.40507,5,3.016e+07,1,0.293,0.293,0.5,0
0.40507,5,3.016e+07,1,0.294,0.294,0.5,0
0.40492,5,3.0196e+07,1,0.295,0.295,0.5,0
0.40492,5,3.0196e+07,1,0.296,0.296,0.5,0
0.40477,5,3.023e+07,1,0.297,0.297,0.5,0
0.40477,5,3.023e+07,1,0.298,0.298,0.5,0
0.40864,5,2.9312e+07,1,0.299,0.299,0.5,0
0.40864,5,2.9312e+07,1,0.3,0.3,0.5,0
0.42023,5,2.656e+07,1,0.301,0.301,0.5,0
0.42023,5,2.656e+07,1,0.302,0.302,0.5,0
0.43542,5,2.2955e+07,1,0.303,0.303,0.5,0
0.43542,5,2.2955e+07,1,0.304,0.304,0.5,0
0.44598,5,2.0449e+07,1,0.305,0.305,0.5,0
0.44598,5,2.0449e+07,1,0.306,0.306,0.5,0
0.45656,5,1.7937e+07,1,0.307,0.307,0.5,0
0.45656,5,1.7937e+07,1,0.308,0.308,0.5,0
0.46346,5,1.6299e+07,1,0.309,0.309,0.5,0
0.46346,5,1.6299e+07,1,0.31,0.31,0.5,0
0.46467,5,1.6013e+07,1,0.311,0.311,0.5,0
0.46467,5,1.6013e+07,1,0.312,0.312,0.5,0
0.46495,5,1.5947e+07,1,0.313,0.313,0.5,0
0.46495,5,1.5947e+07,1,0.314,0.314,0.5,0
0.4663,5,1.5627e+07,1,0.315,0.315,0.5,0
0.4663,5,1.5627e+07,1,0.316,0.316,0.5,0
0.4669,5,1.5483e+07,1,0.317,0.317,0.5,0
0.4669,5,1.5483e+07,1,0.318,0.318,0.5,0
0.46663,5,1.5547e+07,1,0.319,0.319,0.5,0
0.46663,5,1.5547e+07,1,0.32,0.32,0.5,0
0.46408,5,1.6152e+07,1,0.321,0.321,0.5,0
0.46408,5,1.6152e+07,1,0.322,0.322,0.5,0
0.45665,5,1.7917e+07,1,0.323,0.323,0.5,0
0.45665,5,1.7917e+07,1,0.324,0.324,0.5,0
0.44986,5,1.9527e+07,1,0.325,0.325,0.5,0
0.44986,5,1.9527e+07,1,0.326,0.326,0.5,0
0.44588,5,2.0472e+07,1,0.327,0.327,0.5,0
0.44588,5,2.0472e+07,1,0.328,0.328,0.5,0
0.44106,5,2.1617e+07,1,0.329,0.329,0.5,0
0.44106,5,2.1617e+07,1,0.33,0.33,0.5,0
0.43783,5,2.2383e+07,1,0.331,0.331,0.5,0
0.43783,5,2.2383e+07,1,0.332,0.332,0.5,0
0.43412,5,2.3264e+07,1,0.333,0.333,0.5,0
0.43498,5,2.306e+07,1,0.334,0.334,0.5,0
0.43498,5,2.306e+07,1,0.335,0.335,0.5,0
0.44019,5,2.1824e+07,1,0.336,0.336,0.5,0
0.44019,5,2.1824e+07,1,0.337,0.337,0.5,0
0.44587,5,2.0475e+07,1,0.338,0.338,0.5,0
0.44587,5,2.0475e+07,1,0.339,0.339,0.5,0
0.45393,5,1.8561e+07,1,0.34,0.34,0.5,0
0.45393,5,1.8561e+07,1,0.341,0.341,0.5,0
0.46114,5,1.6851e+07,1,0.342,0.342,0.5,0
0.46114,5,1.6851e+07,1,0.343,0.343,0.5,0
0.46685,5,1.5494e+07,1,0.344,0.344,0.5,0
0.46685,5,1.5494e+07,1,0.345,0.345,0.5,0
0.47097,5,1.4517e+07,1,0.346,0.346,0.5,0
0.47097,5,1.4517e+07,1,0.347,0.347,0.5,0
0.47286,5,1.4067e+07,1,0.348,0.348,0.5,0
0.47286,5,1.4067e+07,1,0.349,0.349,0.5,0
0.47286,5,1.4067e+07,1,0.35,0.35,0.5,0
0.47286,5,1.4067e+07,1,0.351,0.351,0.5,0
0.47286,5,1.4067e+07,1,0.352,0.352,0.5,0
0.47286,5,1.4067e+07,1,0.353,0.353,0.5,0
0.47276,5,1.4093e+07,1,0.354,0.354,0.5,0
0.47276,5,1.4093e+07,1,0.355,0.355,0.5,0
0.47212,5,1.4245e+07,1,0.356,0.356,0.5,0
0.47212,5,1.4245e+07,1,0.357,0.357,0.5,0
0.47222,5,1.422e+07,1,0.358,0.358,0.5,0
0.47222,5,1.422e+07,1,0.359,0.359,0.5,0
0.47307,5,1.4018e+07,1,0.36,0.36,0.5,0
0.47307,5,1.4018e+07,1,0.361,0.361,0.5,0
0.47456,5,1.3665e+07,1,0.362,0.362,0.5,0
0.47456,5,1.3665e+07,1,0.363,0.363,0.5,0
0.47584,5,1.3361e+07,1,0.364,0.364,0.5,0
0.47584,5,1.3361e+07,1,0.365,0.365,0.5,0
0.47584,5,1.3361e+07,1,0.366,0.366,0.5,0
0.47584,5,1.3361e+07,1,0.367,0.367,0.5,0
0.47584,5,1.336e+07,1,0.368,0.368,0.5,0
0.47584,5,1.336e+07,1,0.369,0.369,0.5,0
0.47584,5,1.336e+07,1,0.37,0.37,0.5,0
0.47584,5,1.336e+07,1,0.371,0.371,0.5,0
0.47565,5,1.3406e+07,1,0.372,0.372,0.5,0
0.47565,5,1.3406e+07,1,0.373,0.373,0.5,0
0.47407,5,1.3781e+07,1,0.374,0.374,0.5,0
0.47407,5,1.3781e+07,1,0.375,0.375,0.5,0
0.47407,2,1.378e+07,1,0.376,0.376,0.5,0
0.46979,5,1.4796e+07,1,0.377,0.377,0.5,0
0.46979,5,1.4796e+07,1,0.378,0.378,0.5,0
0.46914,5,1.4952e+07,1,0.379,0.379,0.5,0
0.46914,5,1.4952e+07,1,0.38,0.38,0.5,0
0.46958,5,1.4847e+07,1,0.381,0.381,0.5,0
0.46958,5,1.4847e+07,1,0.382,0.382,0.5,0
0.47304,5,1.4027e+07,1,0.383,0.383,0.5,0
0.47304,5,1.4027e+07,1,0.384,0.384,0.5,0
0.47461,5,1.3654e+07,1,0.385,0.385,0.5,0
0.47461,5,1.3654e+07,1,0.386,0.386,0.5,0
0.47659,5,1.3184e+07,1,0.387,0.387,0.5,0
0.47659,5,1.3184e+07,1,0.388,0.388,0.5,0
0.47626,5,1.3262e+07,1,0.389,0.389,0.5,0
0.47626,5,1.3262e+07,1,0.39,0.39,0.5,0
0.47328,5,1.3968e+07,1,0.391,0.391,0.5,0
0.47328,5,1.3968e+07,1,0.392,0.392,0.5,0
0.47023,5,1.4693e+07,1,0.393,0.393,0.5,0
0.47023,5,1.4693e+07,1,0.394,0.394,0.5,0
0.46706,5,1.5446e+07,1,0.395,0.395,0.5,0
0.46706,5,1.5446e+07,1,0.396,0.396,0.5,0
0.4687,5,1.5057e+07,1,0.397,0.397,0.5,0
0.4687,5,1.5057e+07,1,0.398,0.398,0.5,0
0.4716,5,1.4368e+07,1,0.399,0.399,0.5,0
0.4716,5,1.4368e+07,1,0.4,0.4,0.5,0
0.4739,5,1.3821e+07,1,0.401,0.401,0.5,0
0.4739,5,1.3821e+07,1,0.402,0.402,0.5,0
0.47666,5,1.3166e+07,1,0.403,0.403,0.5,0
0.47666,5,1.3166e+07,1,0.404,0.404,0.5,0
0.47719,5,1.304e+07,1,0.405,0.405,0.5,0
0.47719,5,1.304e+07,1,0.406,0.406,0.5,0
0.47584,5,1.3361e+07,1,0.407,0.407,0.5,0
0.47584,5,1.3361e+07,1,0.408,0.408,0.5,0
0.47591,5,1.3344e+07,1,0.409,0.409,0.5,0
0.47591,5,1.3344e+07,1,0.41,0.41,0.5,0
0.47665,5,1.3168e+07,1,0.411,0.411,0.5,0
0.47665,5,1.3168e+07,1,0.412,0.412,0.5,0
0.47733,5,1.3007e+07,1,0.413,0.413,0.5,0
0.47733,5,1.3007e+07,1,0.414,0.414,0.5,0
0.47733,5,1.3007e+07,1,0.415,0.415,0.5,0
0.47733,5,1.3007e+07,1,0.416,0.416,0.5,0
0.47727,2,1.3021e+07,1,0.417,0.417,0.5,0
0.47653,5,1.3198e+07,1,0.418,0.418,0.5,0
0.47653,5,1.3198e+07,1,0.419,0.419,0.5,0
0.47567,5,1.3403e+07,1,0.42,0.42,0.5,0
0.47567,5,1.3403e+07,1,0.421,0.421,0.5,0
0.47361,5,1.3891e+07,1,0.422,0.422,0.5,0
0.47361,5,1.3891e+07,1,0.423,0.423,0.5,0
0.47378,5,1.3851e+07,1,0.424,0.424,0.5,0
0.47378,5,1.3851e+07,1,0.425,0.425,0.5,0
0.4759,5,1.3348e+07,1,0.426,0.426,0.5,0
0.4759,5,1.3348e+07,1,0.427,0.427,0.5,0
0.47643,5,1.3222e+07,1,0.428,0.428,0.5,0
0.47643,5,1.3222e+07,1,0.429,0.429,0.5,0
0.47425,5,1.3739e+07,1,0.43,0.43,0.5,0
0.47425,5,1.3739e+07,1,0.431,0.431,0.5,0
0.47266,5,1.4116e+07,1,0.432,0.432,0.5,0
0.47266,5,1.4116e+07,1,0.433,0.433,0.5,0
0.46988,5,1.4776e+07,1,0.434,0.434,0.5,0
0.46988,5,1.4776e+07,1,0.435,0.435,0.5,0
0.46988,5,1.4776e+07,1,0.436,0.436,0.5,0
0.46988,5,1.4776e+07,1,0.437,0.437,0.5,0
0.47006,5,1.4732e+07,1,0.438,0.438,0.5,0
0.47006,5,1.4732e+07,1,0.439,0.439,0.5,0
0.47291,5,1.4058e+07,1,0.44,0.44,0.5,0
0.47291,5,1.4058e+07,1,0.441,0.441,0.5,0
0.47356,5,1.3901e+07,1,0.442,0.442,0.5,0
0.47356,5,1.3901e+07,1,0.443,0.443,0.5,0
0.47291,5,1.4058e+07,1,0.444,0.444,0.5,0
0.47291,5,1.4058e+07,1,0.445,0.445,0.5,0
0.47353,5,1.391e+07,1,0.446,0.446,0.5,0
0.47353,5,1.391e+07,1,0.447,0.447,0.5,0
0.47192,5,1.4291e+07,1,0.448,0.448,0.5,0
0.47192,5,1.4291e+07,1,0.449,0.449,0.5,0
0.4682,5,1.5174e+07,1,0.45,0.45,0.5,0
0.4682,5,1.5174e+07,1,0.451,0.451,0.5,0
0.46452,5,1.6048e+07,1,0.452,0.452,0.5,0
0.46452,5,1.6048e+07,1,0.453,0.453,0.5,0
0.46179,5,1.6697e+07,1,0.454,0.454,0.5,0
0.46179,5,1.6697e+07,1,0.455,0.455,0.5,0
0.46405,5,1.6159e+07,1,0.456,0.456,0.5,0
0.46405,5,1.6159e+07,1,0.457,0.457,0.5,0
0.46671,5,1.5528e+07,1,0.458,0.458,0.5,0
0.46225,5,1.6586e+07,1,0.459,0.459,0.5,0
0.46225,5,1.6586e+07,1,0.46,0.46,0.5,0
0.45779,5,1.7645e+07,1,0.461,0.461,0.5,0
0.45779,5,1.7645e+07,1,0.462,0.462,0.5,0
0.45347,5,1.8671e+07,1,0.463,0.463,0.5,0
0.45347,5,1.8671e+07,1,0.464,0.464,0.5,0
0.4527,5,1.8855e+07,1,0.465,0.465,0.5,0
0.4527,5,1.8855e+07,1,0.466,0.466,0.5,0
0.45126,5,1.9196e+07,1,0.467,0.467,0.5,0
0.45126,5,1.9196e+07,1,0.468,0.468,0.5,0
0.45128,5,1.919e+07,1,0.469,0.469,0.5,0
0.45128,5,1.919e+07,1,0.47,0.47,0.5,0
0.45207,5,1.9004e+07,1,0.471,0.471,0.5,0
0.45207,5,1.9004e+07,1,0.472,0.472,0.5,0
0.45422,5,1.8494e+07,1,0.473,0.473,0.5,0
0.45422,5,1.8494e+07,1,0.474,0.474,0.5,0
0.45355,5,1.8653e+07,1,0.475,0.475,0.5,0
0.45355,5,1.8653e+07,1,0.476,0.476,0.5,0
0.45576,5,1.8127e+07,1,0.477,0.477,0.5,0
0.45576,5,1.8127e+07,1,0.478,0.478,0.5,0
0.45725,5,1.7774e+07,1,0.479,0.479,0.5,0
0.45725,5,1.7774e+07,1,0.48,0.48,0.5,0
0.45868,5,1.7434e+07,1,0.481,0.481,0.5,0
0.45868,5,1.7434e+07,1,0.482,0.482,0.5,0
0.45716,5,1.7796e+07,1,0.483,0.483,0.5,0
0.45716,5,1.7796e+07,1,0.484,0.484,0.5,0
0.45349,5,1.8667e+07,1,0.485,0.485,0.5,0
0.45349,5,1.8667e+07,1,0.486,0.486,0.5,0
0.45278,5,1.8835e+07,1,0.487,0.487,0.5,0
0.45278,5,1.8835e+07,1,0.488,0.488,0.5,0
0.455,5,1.8307e+07,1,0.489,0.489,0.5,0
0.455,5,1.8307e+07,1,0.49,0.49,0.5,0
0.4565,5,1.7951e+07,1,0.491,0.491,0.5,0
0.4565,5,1.7951e+07,1,0.492,0.492,0.5,0
0.45946,5,1.725e+07,1,0.493,0.493,0.5,0
0.45946,5,1.725e+07,1,0.494,0.494,0.5,0
0.4602,5,1.7074e+07,1,0.495,0.495,0.5,0
0.4602,5,1.7074e+07,1,0.496,0.496,0.5,0
0.4602,5,1.7075e+07,1,0.497,0.497,0.5,0
0.4602,5,1.7075e+07,1,0.498,0.498,0.5,0
0.46019,5,1.7075e+07,1,0.499,0.499,0.5,0
0.45871,2,1.7428e+07,1,0.5,0.5,0.5,0
0.45796,4,1.7605e+07,1,0.501,0.501,0.5,0
0.45647,7,1.7958e+07,1,0.502,0.502,0.5,0
0.45647,7,1.7958e+07,1,0.503,0.503,0.5,0
0.45351,7,1.8663e+07,1,0.504,0.504,0.5,0
0.45351,7,1.8663e+07,1,0.505,0.505,0.5,0
0.45423,7,1.8491e+07,1,0.506,0.506,0.5,0
0.45424,4,1.8489e+07,1,0.507,0.507,0.5,0
0.45424,7,1.8489e+07,1,0.508,0.508,0.5,0
0.45424,7,1.8489e+07,1,0.509,0.509,0.5,0
0.45792,7,1.7614e+07,1,0.51,0.51,0.5,0
0.45792,7,1.7614e+07,1,0.511,0.511,0.5,0
0.46605,7,1.5684e+07,1,0.512,0.512,0.5,0
0.46605,7,1.5684e+07,1,0.513,0.513,0.5,0
0.47056,7,1.4613e+07,1,0.514,0.514,0.5,0
0.4735,4,1.3918e+07,1,0.515,0.515,0.5,0
0.47576,7,1.3381e+07,1,0.516,0.516,0.5,0
0.47576,7,1.3381e+07,1,0.517,0.517,0.5,0
0.47658,7,1.3187e+07,1,0.518,0.518,0.5,0
0.47658,7,1.3187e+07,1,0.519,0.519,0.5,0
0.47732,7,1.301e+07,1,0.52,0.52,0.5,0
0.47732,7,1.301e+07,1,0.521,0.521,0.5,0
0.47733,7,1.3007e+07,1,0.522,0.522,0.5,0
0.47733,7,1.3007e+07,1,0.523,0.523,0.5,0
0.47733,7,1.3006e+07,1,0.524,0.524,0.5,0
0.47733,7,1.3006e+07,1,0.525,0.525,0.5,0
0.47878,7,1.2662e+07,1,0.526,0.526,0.5,0
0.47878,7,1.2662e+07,1,0.527,0.527,0.5,0
0.4781,7,1.2825e+07,1,0.528,0.528,0.5,0
0.4781,7,1.2825e+07,1,0.529,0.529,0.5,0
0.47808,7,1.283e+07,1,0.53,0.53,0.5,0
0.4781,4,1.2824e+07,1,0.531,0.531,0.5,0
0.47736,7,1.3001e+07,1,0.532,0.532,0.5,0
0.47736,7,1.3001e+07,1,0.533,0.533,0.5,0
0.47733,7,1.3007e+07,1,0.534,0.534,0.5,0
0.47733,7,1.3007e+07,1,0.535,0.535,0.5,0
0.47733,7,1.3007e+07,1,0.536,0.536,0.5,0
0.47733,7,1.3007e+07,1,0.537,0.537,0.5,0
0.4759,7,1.3347e+07,1,0.538,0.538,0.5,0
0.4759,7,1.3347e+07,1,0.539,0.539,0.5,0
0.47513,7,1.353e+07,1,0.54,0.54,0.5,0
0.47513,7,1.353e+07,1,0.541,0.541,0.5,0
0.47364,4,1.3883e+07,1,0.542,0.542,0.5,0
0.47435,7,1.3714e+07,1,0.543,0.543,0.5,0
0.47435,7,1.3714e+07,1,0.544,0.544,0.5,0
0.47577,7,1.3377e+07,1,0.545,0.545,0.5,0
0.47432,4,1.3722e+07,1,0.546,0.546,0.5,0
0.47513,7,1.3529e+07,1,0.547,0.547,0.5,0
0.47513,7,1.3529e+07,1,0.548,0.548,0.5,0
0.47439,7,1.3706e+07,1,0.549,0.549,0.5,0
0.47439,7,1.3706e+07,1,0.55,0.55,0.5,0
0.47364,7,1.3882e+07,1,0.551,0.551,0.5,0
0.47364,7,1.3882e+07,1,0.552,0.552,0.5,0
0.4729,7,1.4059e+07,1,0.553,0.553,0.5,0
0.4729,7,1.4059e+07,1,0.554,0.554,0.5,0
0.47286,7,1.4068e+07,1,0.555,0.555,0.5,0
0.47286,7,1.4068e+07,1,0.556,0.556,0.5,0
0.47426,7,1.3735e+07,1,0.557,0.557,0.5,0
0.47426,7,1.3735e+07,1,0.558,0.558,0.5,0
0.47295,7,1.4047e+07,1,0.559,0.559,0.5,0
0.47295,7,1.4047e+07,1,0.56,0.56,0.5,0
0.47006,7,1.4732e+07,1,0.561,0.561,0.5,0
0.46923,4,1.493e+07,1,0.562,0.562,0.5,0
0.46848,7,1.5107e+07,1,0.563,0.563,0.5,0
0.46848,7,1.5107e+07,1,0.564,0.564,0.5,0
0.46491,7,1.5956e+07,1,0.565,0.565,0.5,0
0.46491,7,1.5956e+07,1,0.566,0.566,0.5,0
0.46119,7,1.6838e+07,1,0.567,0.567,0.5,0
0.46119,7,1.6838e+07,1,0.568,0.568,0.5,0
0.46094,7,1.6898e+07,1,0.569,0.569,0.5,0
0.46094,7,1.6898e+07,1,0.57,0.57,0.5,0
0.45887,7,1.739e+07,1,0.571,0.571,0.5,0
0.45887,7,1.739e+07,1,0.572,0.572,0.5,0
0.4594,7,1.7264e+07,1,0.573,0.573,0.5,0
0.4594,7,1.7264e+07,1,0.574,0.574,0.5,0
0.46014,7,1.7088e+07,1,0.575,0.575,0.5,0
0.46014,7,1.7088e+07,1,0.576,0.576,0.5,0
0.45882,7,1.74e+07,1,0.577,0.577,0.5,0
0.45882,7,1.74e+07,1,0.578,0.578,0.5,0
0.45871,7,1.7428e+07,1,0.579,0.579,0.5,0
0.45871,7,1.7428e+07,1,0.58,0.58,0.5,0
0.4587,7,1.7429e+07,1,0.581,0.581,0.5,0
0.4587,7,1.7429e+07,1,0.582,0.582,0.5,0
0.46007,7,1.7105e+07,1,0.583,0.583,0.5,0
0.46088,7,1.6913e+07,1,0.584,0.584,0.5,0
0.46088,7,1.6913e+07,1,0.585,0.585,0.5,0
0.46366,7,1.6252e+07,1,0.586,0.586,0.5,0
0.46366,7,1.6252e+07,1,0.587,0.587,0.5,0
0.46799,7,1.5224e+07,1,0.588,0.588,0.5,0
0.46799,7,1.5224e+07,1,0.589,0.589,0.5,0
0.46975,7,1.4807e+07,1,0.59,0.59,0.5,0
0.46975,7,1.4807e+07,1,0.591,0.591,0.5,0
0.47056,7,1.4615e+07,1,0.592,0.592,0.5,0
0.47056,4,1.4615e+07,1,0.593,0.593,0.5,0
0.47063,7,1.4599e+07,1,0.594,0.594,0.5,0
0.47063,7,1.4599e+07,1,0.595,0.595,0.5,0
0.46995,7,1.4759e+07,1,0.596,0.596,0.5,0
0.46995,7,1.4759e+07,1,0.597,0.597,0.5,0
0.46787,7,1.5254e+07,1,0.598,0.598,0.5,0
0.46787,7,1.5254e+07,1,0.599,0.599,0.5,0
0.46698,7,1.5465e+07,1,0.6,0.6,0.5,0
0.46698,7,1.5465e+07,1,0.601,0.601,0.5,0
0.4669,7,1.5482e+07,1,0.602,0.602,0.5,0
0.4669,7,1.5482e+07,1,0.603,0.603,0.5,0
0.4649,7,1.5958e+07,1,0.604,0.604,0.5,0
0.4649,7,1.5958e+07,1,0.605,0.605,0.5,0
0.46267,7,1.6487e+07,1,0.606,0.606,0.5,0
0.46267,7,1.6487e+07,1,0.607,0.607,0.5,0
0.45978,7,1.7174e+07,1,0.608,0.608,0.5,0
0.45978,7,1.7174e+07,1,0.609,0.609,0.5,0
0.4568,7,1.7881e+07,1,0.61,0.61,0.5,0
0.4568,7,1.7881e+07,1,0.611,0.611,0.5,0
0.45382,7,1.8587e+07,1,0.612,0.612,0.5,0
0.45382,7,1.8587e+07,1,0.613,0.613,0.5,0
0.45019,7,1.9449e+07,1,0.614,0.614,0.5,0
0.45019,7,1.9449e+07,1,0.615,0.615,0.5,0
0.44582,7,2.0488e+07,1,0.616,0.616,0.5,0
0.44582,7,2.0488e+07,1,0.617,0.617,0.5,0
0.44398,7,2.0923e+07,1,0.618,0.618,0.5,0
0.44398,7,2.0923e+07,1,0.619,0.619,0.5,0
0.44184,7,2.1432e+07,1,0.62,0.62,0.5,0
0.44184,7,2.1432e+07,1,0.621,0.621,0.5,0
0.44026,7,2.1807e+07,1,0.622,0.622,0.5,0
0.44026,7,2.1807e+07,1,0.623,0.623,0.5,0
0.43943,7,2.2005e+07,1,0.624,0.624,0.5,0
0.43943,4,2.2005e+07,1,0.625,0.625,0.5,0
0.43933,4,2.2027e+07,1,0.626,0.626,0.5,0
0.44203,7,2.1387e+07,1,0.627,0.627,0.5,0
0.44203,7,2.1387e+07,1,0.628,0.628,0.5,0
0.44491,7,2.0704e+07,1,0.629,0.629,0.5,0
0.44491,7,2.0704e+07,1,0.63,0.63,0.5,0
0.44465,7,2.0765e+07,1,0.631,0.631,0.5,0
0.44594,4,2.0459e+07,1,0.632,0.632,0.5,0
0.44197,7,2.1401e+07,1,0.633,0.633,0.5,0
0.44197,7,2.1401e+07,1,0.634,0.634,0.5,0
0.43642,7,2.2719e+07,1,0.635,0.635,0.5,0
0.43642,7,2.2719e+07,1,0.636,0.636,0.5,0
0.42983,7,2.4284e+07,1,0.637,0.637,0.5,0
0.42983,7,2.4284e+07,1,0.638,0.638,0.5,0
0.42441,7,2.5568e+07,1,0.639,0.639,0.5,0
0.42377,4,2.572e+07,1,0.64,0.64,0.5,0
0.41857,7,2.6956e+07,1,0.641,0.641,0.5,0
0.41857,7,2.6956e+07,1,0.642,0.642,0.5,0
0.41645,7,2.7458e+07,1,0.643,0.643,0.5,0
0.41645,7,2.7458e+07,1,0.644,0.644,0.5,0
0.41624,7,2.7509e+07,1,0.645,0.645,0.5,0
0.41624,7,2.7509e+07,1,0.646,0.646,0.5,0
0.41052,7,2.8866e+07,1,0.647,0.647,0.5,0
0.41242,4,2.8415e+07,1,0.648,0.648,0.5,0
0.4051,7,3.0153e+07,1,0.649,0.649,0.5,0
0.4051,7,3.0153e+07,1,0.65,0.65,0.5,0
0.398,7,3.1839e+07,1,0.651,0.651,0.5,0
0.398,7,3.1839e+07,1,0.652,0.652,0.5,0
0.39182,7,3.3304e+07,1,0.653,0.653,0.5,0
0.39182,7,3.3304e+07,1,0.654,0.654,0.5,0
0.38713,7,3.4417e+07,1,0.655,0.655,0.5,0
0.39594,4,3.2326e+07,1,0.656,0.656,0.5,0
0.38518,7,3.488e+07,1,0.657,0.657,0.5,0
0.38518,7,3.488e+07,1,0.658,0.658,0.5,0
0.3837,7,3.5233e+07,1,0.659,0.659,0.5,0
0.3837,7,3.5233e+07,1,0.66,0.66,0.5,0
0.38221,7,3.5586e+07,1,0.661,0.661,0.5,0
0.38221,7,3.5586e+07,1,0.662,0.662,0.5,0
0.37947,7,3.6236e+07,1,0.663,0.663,0.5,0
0.37947,7,3.6236e+07,1,0.664,0.664,0.5,0
0.37712,7,3.6794e+07,1,0.665,0.665,0.5,0
0.37712,7,3.6794e+07,1,0.666,0.666,0.5,0
0.3832,4,3.5352e+07,1,0.667,0.667,0.5,0
0.37477,7,3.7352e+07,1,0.668,0.668,0.5,0
0.37477,7,3.7352e+07,1,0.669,0.669,0.5,0
0.37143,7,3.8145e+07,1,0.67,0.67,0.5,0
0.38171,4,3.5703e+07,1,0.671,0.671,0.5,0
0.36648,7,3.932e+07,1,0.672,0.672,0.5,0
0.36648,7,3.932e+07,1,0.673,0.673,0.5,0
0.36188,7,4.0411e+07,1,0.674,0.674,0.5,0
0.36188,7,4.0411e+07,1,0.675,0.675,0.5,0
0.35803,7,4.1325e+07,1,0.676,0.676,0.5,0
0.35803,7,4.1325e+07,1,0.677,0.677,0.5,0
0.35676,7,4.1627e+07,1,0.678,0.678,0.5,0
0.35676,7,4.1627e+07,1,0.679,0.679,0.5,0
0.35907,7,4.108e+07,1,0.68,0.68,0.5,0
0.35907,7,4.108e+07,1,0.681,0.681,0.5,0
0.36204,7,4.0374e+07,1,0.682,0.682,0.5,0
0.36204,7,4.0374e+07,1,0.683,0.683,0.5,0
0.36865,7,3.8804e+07,1,0.684,0.684,0.5,0
0.36865,7,3.8804e+07,1,0.685,0.685,0.5,0
0.37366,7,3.7615e+07,1,0.686,0.686,0.5,0
0.35813,4,4.1301e+07,1,0.687,0.687,0.5,0
0.37389,7,3.7561e+07,1,0.688,0.688,0.5,0
0.37389,7,3.7561e+07,1,0.689,0.689,0.5,0
0.37255,7,3.788e+07,1,0.69,0.69,0.5,0
0.37255,7,3.788e+07,1,0.691,0.691,0.5,0
0.37226,7,3.7947e+07,1,0.692,0.692,0.5,0
0.37226,7,3.7947e+07,1,0.693,0.693,0.5,0
0.37827,7,3.6522e+07,1,0.694,0.694,0.5,0
0.37827,7,3.6522e+07,1,0.695,0.695,0.5,0
0.38571,7,3.4755e+07,1,0.696,0.696,0.5,0
0.38571,7,3.4755e+07,1,0.697,0.697,0.5,0
0.39255,7,3.3132e+07,1,0.698,0.698,0.5,0
0.39255,7,3.3132e+07,1,0.699,0.699,0.5,0
0.39507,7,3.2534e+07,1,0.7,0.7,0.5,0
0.39507,7,3.2534e+07,1,0.701,0.701,0.5,0
0.3918,7,3.3309e+07,1,0.702,0.702,0.5,0
0.3918,7,3.3309e+07,1,0.703,0.703,0.5,0
0.38556,7,3.479e+07,1,0.704,0.704,0.5,0
0.38556,7,3.479e+07,1,0.705,0.705,0.5,0
0.37828,7,3.652e+07,1,0.706,0.706,0.5,0
0.37828,7,3.652e+07,1,0.707,0.707,0.5,0
0.37025,7,3.8426e+07,1,0.708,0.708,0.5,0
0.36265,7,4.0228e+07,1,0.709,0.709,0.5,0
0.36265,7,4.0228e+07,1,0.71,0.71,0.5,0
0.35815,7,4.1297e+07,1,0.711,0.711,0.5,0
0.35815,7,4.1297e+07,1,0.712,0.712,0.5,0
0.35092,7,4.3014e+07,1,0.713,0.713,0.5,0
0.35092,7,4.3014e+07,1,0.714,0.714,0.5,0
0.34274,7,4.4955e+07,1,0.715,0.715,0.5,0
0.34274,7,4.4955e+07,1,0.716,0.716,0.5,0
0.34039,7,4.5513e+07,1,0.717,0.717,0.5,0
0.32923,4,4.8161e+07,1,0.718,0.718,0.5,0
0.33732,7,4.6241e+07,1,0.719,0.719,0.5,0
0.33732,7,4.6241e+07,1,0.72,0.72,0.5,0
0.33708,7,4.6297e+07,1,0.721,0.721,0.5,0
0.33708,7,4.6297e+07,1,0.722,0.722,0.5,0
0.34072,7,4.5434e+07,1,0.723,0.723,0.5,0
0.34072,7,4.5434e+07,1,0.724,0.724,0.5,0
0.34288,7,4.4922e+07,1,0.725,0.725,0.5,0
0.34163,4,4.5218e+07,1,0.726,0.726,0.5,0
0.34264,7,4.4979e+07,1,0.727,0.727,0.5,0
0.34264,7,4.4979e+07,1,0.728,0.728,0.5,0
0.34017,7,4.5565e+07,1,0.729,0.729,0.5,0
0.33639,4,4.6462e+07,1,0.73,0.73,0.5,0
0.33662,7,4.6407e+07,1,0.731,0.731,0.5,0
0.33662,7,4.6407e+07,1,0.732,0.732,0.5,0
0.3329,7,4.729e+07,1,0.733,0.733,0.5,0
0.32564,4,4.9014e+07,1,0.734,0.734,0.5,0
0.33089,7,4.7767e+07,1,0.735,0.735,0.5,0
0.33089,7,4.7767e+07,1,0.736,0.736,0.5,0
0.33623,7,4.65e+07,1,0.737,0.737,0.5,0
0.33623,7,4.65e+07,1,0.738,0.738,0.5,0
0.35047,7,4.312e+07,1,0.739,0.739,0.5,0
0.35047,7,4.312e+07,1,0.74,0.74,0.5,0
0.36457,7,3.9773e+07,1,0.741,0.741,0.5,0
0.36775,4,3.9018e+07,1,0.742,0.742,0.5,0
0.37796,7,3.6595e+07,1,0.743,0.743,0.5,0
0.37796,7,3.6595e+07,1,0.744,0.744,0.5,0
0.38628,7,3.462e+07,1,0.745,0.745,0.5,0
0.38924,4,3.3917e+07,1,0.746,0.746,0.5,0
0.39185,7,3.3298e+07,1,0.747,0.747,0.5,0
0.39185,7,3.3298e+07,1,0.748,0.748,0.5,0
0.39481,7,3.2594e+07,1,0.749,0.749,0.5,0
0.39184,4,3.33e+07,1,0.75,0.75,0.5,0
0.39407,4,3.2771e+07,1,0.751,0.751,0.5,0
0.40002,8,3.1358e+07,1,0.752,0.752,0.5,0
0.40002,8,3.1358e+07,1,0.753,0.753,0.5,0
0.39892,8,3.1619e+07,1,0.754,0.754,0.5,0
0.39892,8,3.1619e+07,1,0.755,0.755,0.5,0
0.39891,8,3.1622e+07,1,0.756,0.756,0.5,0
0.40169,4,3.0961e+07,1,0.757,0.757,0.5,0
0.39855,8,3.1707e+07,1,0.758,0.758,0.5,0
0.39855,8,3.1707e+07,1,0.759,0.759,0.5,0
0.39726,8,3.2014e+07,1,0.76,0.76,0.5,0
0.39726,8,3.2014e+07,1,0.761,0.761,0.5,0
0.39193,8,3.328e+07,1,0.762,0.762,0.5,0
0.39193,8,3.328e+07,1,0.763,0.763,0.5,0
0.38468,8,3.4999e+07,1,0.764,0.764,0.5,0
0.39048,4,3.3623e+07,1,0.765,0.765,0.5,0
0.37834,8,3.6505e+07,1,0.766,0.766,0.5,0
0.37834,8,3.6505e+07,1,0.767,0.767,0.5,0
0.37457,8,3.74e+07,1,0.768,0.768,0.5,0
0.37457,8,3.74e+07,1,0.769,0.769,0.5,0
0.37322,8,3.7719e+07,1,0.77,0.77,0.5,0
0.37322,8,3.7719e+07,1,0.771,0.771,0.5,0
0.37465,8,3.7382e+07,1,0.772,0.772,0.5,0
0.37377,4,3.759e+07,1,0.773,0.773,0.5,0
0.3785,8,3.6468e+07,1,0.774,0.774,0.5,0
0.3785,8,3.6468e+07,1,0.775,0.775,0.5,0
0.38134,8,3.5793e+07,1,0.776,0.776,0.5,0
0.37688,4,3.6852e+07,1,0.777,0.777,0.5,0
0.3825,8,3.5518e+07,1,0.778,0.778,0.5,0
0.3825,8,3.5518e+07,1,0.779,0.779,0.5,0
0.38646,8,3.4577e+07,1,0.78,0.78,0.5,0
0.38572,4,3.4754e+07,1,0.781,0.781,0.5,0
0.39327,8,3.2961e+07,1,0.782,0.782,0.5,0
0.39327,8,3.2961e+07,1,0.783,0.783,0.5,0
0.39484,8,3.2589e+07,1,0.784,0.784,0.5,0
0.39484,8,3.2589e+07,1,0.785,0.785,0.5,0
0.3925,8,3.3144e+07,1,0.786,0.786,0.5,0
0.3925,8,3.3144e+07,1,0.787,0.787,0.5,0
0.39112,8,3.3472e+07,1,0.788,0.788,0.5,0
0.39112,8,3.3472e+07,1,0.789,0.789,0.5,0
0.39302,8,3.3021e+07,1,0.79,0.79,0.5,0
0.39302,8,3.3021e+07,1,0.791,0.791,0.5,0
0.39302,4,3.3021e+07,1,0.792,0.792,0.5,0
0.40256,8,3.0756e+07,1,0.793,0.793,0.5,0
0.40256,8,3.0756e+07,1,0.794,0.794,0.5,0
0.40746,8,2.9593e+07,1,0.795,0.795,0.5,0
0.40173,4,3.0953e+07,1,0.796,0.796,0.5,0
0.41035,8,2.8907e+07,1,0.797,0.797,0.5,0
0.41035,8,2.8907e+07,1,0.798,0.798,0.5,0
0.41154,8,2.8624e+07,1,0.799,0.799,0.5,0
0.41154,8,2.8624e+07,1,0.8,0.8,0.5,0
0.40864,8,2.9312e+07,1,0.801,0.801,0.5,0
0.40864,8,2.9312e+07,1,0.802,0.802,0.5,0
0.40678,8,2.9754e+07,1,0.803,0.803,0.5,0
0.40856,4,2.9332e+07,1,0.804,0.804,0.5,0
0.4081,8,2.9439e+07,1,0.805,0.805,0.5,0
0.4081,8,2.9439e+07,1,0.806,0.806,0.5,0
0.41291,8,2.8298e+07,1,0.807,0.807,0.5,0
0.4148,4,2.785e+07,1,0.808,0.808,0.5,0
0.41989,8,2.6642e+07,1,0.809,0.809,0.5,0
0.41989,8,2.6642e+07,1,0.81,0.81,0.5,0
0.4227,8,2.5974e+07,1,0.811,0.811,0.5,0
0.41843,4,2.6989e+07,1,0.812,0.812,0.5,0
0.42345,8,2.5798e+07,1,0.813,0.813,0.5,0
0.42345,8,2.5798e+07,1,0.814,0.814,0.5,0
0.42164,8,2.6226e+07,1,0.815,0.815,0.5,0
0.42164,8,2.6226e+07,1,0.816,0.816,0.5,0
0.41765,8,2.7173e+07,1,0.817,0.817,0.5,0
0.41765,8,2.7173e+07,1,0.818,0.818,0.5,0
0.41217,8,2.8473e+07,1,0.819,0.819,0.5,0
0.41217,8,2.8473e+07,1,0.82,0.82,0.5,0
0.40774,8,2.9525e+07,1,0.821,0.821,0.5,0
0.40774,8,2.9525e+07,1,0.822,0.822,0.5,0
0.40503,8,3.0168e+07,1,0.823,0.823,0.5,0
0.40503,8,3.0168e+07,1,0.824,0.824,0.5,0
0.4028,8,3.0697e+07,1,0.825,0.825,0.5,0
0.4028,8,3.0697e+07,1,0.826,0.826,0.5,0
0.40108,8,3.1108e+07,1,0.827,0.827,0.5,0
0.40108,8,3.1108e+07,1,0.828,0.828,0.5,0
0.40159,8,3.0986e+07,1,0.829,0.829,0.5,0
0.40159,8,3.0986e+07,1,0.83,0.83,0.5,0
0.40557,8,3.0041e+07,1,0.831,0.831,0.5,0
0.40557,8,3.0041e+07,1,0.832,0.832,0.5,0
0.40978,8,2.9041e+07,1,0.833,0.833,0.5,0
0.41202,8,2.8511e+07,1,0.834,0.834,0.5,0
0.41673,4,2.7393e+07,1,0.835,0.835,0.5,0
0.41004,8,2.8979e+07,1,0.836,0.836,0.5,0
0.41004,8,2.8979e+07,1,0.837,0.837,0.5,0
0.40731,8,2.9627e+07,1,0.838,0.838,0.5,0
0.4135,4,2.8158e+07,1,0.839,0.839,0.5,0
0.40459,8,3.0273e+07,1,0.84,0.84,0.5,0
0.40459,8,3.0273e+07,1,0.841,0.841,0.5,0
0.40162,8,3.098e+07,1,0.842,0.842,0.5,0
0.40759,4,2.9563e+07,1,0.843,0.843,0.5,0
0.40059,8,3.1223e+07,1,0.844,0.844,0.5,0
0.40059,8,3.1223e+07,1,0.845,0.845,0.5,0
0.40059,8,3.1223e+07,1,0.846,0.846,0.5,0
0.40059,8,3.1223e+07,1,0.847,0.847,0.5,0
0.40253,8,3.0763e+07,1,0.848,0.848,0.5,0
0.40253,8,3.0763e+07,1,0.849,0.849,0.5,0
0.40695,8,2.9713e+07,1,0.85,0.85,0.5,0
0.4016,4,3.0983e+07,1,0.851,0.851,0.5,0
0.41263,8,2.8364e+07,1,0.852,0.852,0.5,0
0.41263,8,2.8364e+07,1,0.853,0.853,0.5,0
0.41473,8,2.7866e+07,1,0.854,0.854,0.5,0
0.40428,4,3.0348e+07,1,0.855,0.855,0.5,0
0.41234,8,2.8434e+07,1,0.856,0.856,0.5,0
0.41234,8,2.8434e+07,1,0.857,0.857,0.5,0
0.40815,8,2.9429e+07,1,0.858,0.858,0.5,0
0.40416,4,3.0375e+07,1,0.859,0.859,0.5,0
0.40178,8,3.0941e+07,1,0.86,0.86,0.5,0
0.40178,8,3.0941e+07,1,0.861,0.861,0.5,0
0.39624,8,3.2255e+07,1,0.862,0.862,0.5,0
0.39624,8,3.2255e+07,1,0.863,0.863,0.5,0
0.39084,8,3.3538e+07,1,0.864,0.864,0.5,0
0.39084,8,3.3538e+07,1,0.865,0.865,0.5,0
0.3882,8,3.4165e+07,1,0.866,0.866,0.5,0
0.38941,4,3.3877e+07,1,0.867,0.867,0.5,0
0.38886,8,3.4006e+07,1,0.868,0.868,0.5,0
0.38886,8,3.4006e+07,1,0.869,0.869,0.5,0
0.39035,8,3.3653e+07,1,0.87,0.87,0.5,0
0.39035,8,3.3653e+07,1,0.871,0.871,0.5,0
0.39278,8,3.3077e+07,1,0.872,0.872,0.5,0
0.39278,8,3.3077e+07,1,0.873,0.873,0.5,0
0.39715,8,3.2039e+07,1,0.874,0.874,0.5,0
0.40478,4,3.0229e+07,1,0.875,0.875,0.5,0
0.41333,4,2.8199e+07,1,0.876,0.876,0.5,0
0.40971,8,2.9059e+07,1,0.877,0.877,0.5,0
0.40971,8,2.9059e+07,1,0.878,0.878,0.5,0
0.41668,8,2.7404e+07,1,0.879,0.879,0.5,0
0.41668,8,2.7404e+07,1,0.88,0.88,0.5,0
0.42245,8,2.6034e+07,1,0.881,0.881,0.5,0
0.42245,8,2.6034e+07,1,0.882,0.882,0.5,0
0.42673,8,2.5017e+07,1,0.883,0.883,0.5,0
0.42673,8,2.5017e+07,1,0.884,0.884,0.5,0
0.4277,8,2.4787e+07,1,0.885,0.885,0.5,0
0.4332,4,2.3483e+07,1,0.886,0.886,0.5,0
0.42331,8,2.5831e+07,1,0.887,0.887,0.5,0
0.42331,8,2.5831e+07,1,0.888,0.888,0.5,0
0.41298,8,2.8283e+07,1,0.889,0.889,0.5,0
0.41525,4,2.7744e+07,1,0.89,0.89,0.5,0
0.39807,8,3.1821e+07,1,0.891,0.891,0.5,0
0.39807,8,3.1821e+07,1,0.892,0.892,0.5,0
0.39029,8,3.3667e+07,1,0.893,0.893,0.5,0
0.39029,8,3.3667e+07,1,0.894,0.894,0.5,0
0.39437,8,3.27e+07,1,0.895,0.895,0.5,0
0.39437,8,3.27e+07,1,0.896,0.896,0.5,0
0.40479,8,3.0226e+07,1,0.897,0.897,0.5,0
0.40493,4,3.0192e+07,1,0.898,0.898,0.5,0
0.41311,8,2.8252e+07,1,0.899,0.899,0.5,0
0.41311,8,2.8252e+07,1,0.9,0.9,0.5,0
0.41504,8,2.7792e+07,1,0.901,0.901,0.5,0
0.41504,8,2.7792e+07,1,0.902,0.902,0.5,0
0.41341,8,2.818e+07,1,0.903,0.903,0.5,0
0.41341,8,2.818e+07,1,0.904,0.904,0.5,0
0.41207,8,2.8499e+07,1,0.905,0.905,0.5,0
0.41177,4,2.8571e+07,1,0.906,0.906,0.5,0
0.41353,8,2.8151e+07,1,0.907,0.907,0.5,0
0.41353,8,2.8151e+07,1,0.908,0.908,0.5,0
0.41871,8,2.6923e+07,1,0.909,0.909,0.5,0
0.41871,8,2.6923e+07,1,0.91,0.91,0.5,0
0.42628,8,2.5125e+07,1,0.911,0.911,0.5,0
0.42628,8,2.5125e+07,1,0.912,0.912,0.5,0
0.43271,8,2.3599e+07,1,0.913,0.913,0.5,0
0.4345,4,2.3173e+07,1,0.914,0.914,0.5,0
0.43748,8,2.2467e+07,1,0.915,0.915,0.5,0
0.43748,8,2.2467e+07,1,0.916,0.916,0.5,0
0.43933,4,2.2026e+07,1,0.917,0.917,0.5,0
0.44039,8,2.1776e+07,1,0.918,0.918,0.5,0
0.44039,8,2.1776e+07,1,0.919,0.919,0.5,0
0.44051,8,2.1748e+07,1,0.92,0.92,0.5,0
0.44051,8,2.1748e+07,1,0.921,0.921,0.5,0
0.44168,8,2.1469e+07,1,0.922,0.922,0.5,0
0.44168,8,2.1469e+07,1,0.923,0.923,0.5,0
0.44103,8,2.1625e+07,1,0.924,0.924,0.5,0
0.44103,8,2.1625e+07,1,0.925,0.925,0.5,0
0.4405,8,2.1749e+07,1,0.926,0.926,0.5,0
0.4405,8,2.1749e+07,1,0.927,0.927,0.5,0
0.44338,8,2.1067e+07,1,0.928,0.928,0.5,0
0.44338,8,2.1067e+07,1,0.929,0.929,0.5,0
0.44784,8,2.0008e+07,1,0.93,0.93,0.5,0
0.44784,8,2.0008e+07,1,0.931,0.931,0.5,0
0.4523,8,1.8948e+07,1,0.932,0.932,0.5,0
0.4523,8,1.8948e+07,1,0.933,0.933,0.5,0
0.45508,8,1.8289e+07,1,0.934,0.934,0.5,0
0.45508,8,1.8289e+07,1,0.935,0.935,0.5,0
0.45741,8,1.7736e+07,1,0.936,0.936,0.5,0
0.45741,8,1.7736e+07,1,0.937,0.937,0.5,0
0.46122,8,1.6832e+07,1,0.938,0.938,0.5,0
0.46122,8,1.6832e+07,1,0.939,0.939,0.5,0
0.46484,8,1.5971e+07,1,0.94,0.94,0.5,0
0.46484,8,1.5971e+07,1,0.941,0.941,0.5,0
0.46865,8,1.5068e+07,1,0.942,0.942,0.5,0
0.46865,8,1.5068e+07,1,0.943,0.943,0.5,0
0.47145,8,1.4402e+07,1,0.944,0.944,0.5,0
0.46889,4,1.501e+07,1,0.945,0.945,0.5,0
0.47253,8,1.4147e+07,1,0.946,0.946,0.5,0
0.47253,8,1.4147e+07,1,0.947,0.947,0.5,0
0.47327,8,1.3971e+07,1,0.948,0.948,0.5,0
0.47186,4,1.4305e+07,1,0.949,0.949,0.5,0
0.47402,8,1.3794e+07,1,0.95,0.95,0.5,0
0.47402,8,1.3794e+07,1,0.951,0.951,0.5,0
0.47394,8,1.3811e+07,1,0.952,0.952,0.5,0
0.47361,4,1.3891e+07,1,0.953,0.953,0.5,0
0.47401,8,1.3795e+07,1,0.954,0.954,0.5,0
0.47401,8,1.3795e+07,1,0.955,0.955,0.5,0
0.47435,8,1.3714e+07,1,0.956,0.956,0.5,0
0.47435,8,1.3714e+07,1,0.957,0.957,0.5,0
0.47476,8,1.3618e+07,1,0.958,0.958,0.5,0
0.4755,8,1.3442e+07,1,0.959,0.959,0.5,0
0.4755,8,1.3442e+07,1,0.96,0.96,0.5,0
0.47624,8,1.3265e+07,1,0.961,0.961,0.5,0
0.47624,8,1.3265e+07,1,0.962,0.962,0.5,0
0.47659,8,1.3184e+07,1,0.963,0.963,0.5,0
0.47659,8,1.3184e+07,1,0.964,0.964,0.5,0
0.47659,8,1.3184e+07,1,0.965,0.965,0.5,0
0.47659,8,1.3184e+07,1,0.966,0.966,0.5,0
0.47659,8,1.3184e+07,1,0.967,0.967,0.5,0
0.47659,8,1.3184e+07,1,0.968,0.968,0.5,0
0.47619,8,1.3277e+07,1,0.969,0.969,0.5,0
0.47619,8,1.3277e+07,1,0.97,0.97,0.5,0
0.47545,8,1.3454e+07,1,0.971,0.971,0.5,0
0.47545,8,1.3454e+07,1,0.972,0.972,0.5,0
0.47471,8,1.363e+07,1,0.973,0.973,0.5,0
0.47471,8,1.363e+07,1,0.974,0.974,0.5,0
0.47396,8,1.3807e+07,1,0.975,0.975,0.5,0
0.47396,8,1.3807e+07,1,0.976,0.976,0.5,0
0.47322,8,1.3983e+07,1,0.977,0.977,0.5,0
0.47322,8,1.3983e+07,1,0.978,0.978,0.5,0
0.47247,8,1.416e+07,1,0.979,0.979,0.5,0
0.47247,8,1.416e+07,1,0.98,0.98,0.5,0
0.47096,8,1.452e+07,1,0.981,0.981,0.5,0
0.47096,8,1.452e+07,1,0.982,0.982,0.5,0
0.4695,8,1.4867e+07,1,0.983,0.983,0.5,0
0.4695,8,1.4867e+07,1,0.984,0.984,0.5,0
0.46952,8,1.4861e+07,1,0.985,0.985,0.5,0
0.46952,8,1.4861e+07,1,0.986,0.986,0.5,0
0.4695,8,1.4866e+07,1,0.987,0.987,0.5,0
0.4695,8,1.4866e+07,1,0.988,0.988,0.5,0
0.46875,8,1.5043e+07,1,0.989,0.989,0.5,0
0.46875,8,1.5043e+07,1,0.99,0.99,0.5,0
0.46953,8,1.4859e+07,1,0.991,0.991,0.5,0
0.46953,8,1.4859e+07,1,0.992,0.992,0.5,0
0.47138,8,1.4419e+07,1,0.993,0.993,0.5,0
0.47138,8,1.4419e+07,1,0.994,0.994,0.5,0
0.47249,8,1.4155e+07,1,0.995,0.995,0.5,0
0.47249,8,1.4155e+07,1,0.996,0.996,0.5,0
0.47361,8,1.389e+07,1,0.997,0.997,0.5,0
0.47361,8,1.389e+07,1,0.998,0.998,0.5,0
0.47435,8,1.3714e+07,1,0.999,0.999,0.5,0
0.47435,8,1.3714e+07,1,1,1,0.5,0


==> Figures/DataLine/data_alongline2.csv <==
"poisson_ratio","rank","young_modulus","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.4438,0,2.0967e+07,1,0,0,0.2,0
0.4438,0,2.0967e+07,1,0.001,0.001,0.2,0
0.44245,0,2.1287e+07,1,0.002,0.002,0.2,0
0.44245,0,2.1287e+07,1,0.003,0.003,0.2,0
0.44084,0,2.1668e+07,1,0.004,0.004,0.2,0
0.44084,0,2.1668e+07,1,0.005,0.005,0.2,0
0.43849,0,2.2226e+07,1,0.006,0.006,0.2,0
0.43849,0,2.2226e+07,1,0.007,0.007,0.2,0
0.43681,0,2.2626e+07,1,0.008,0.008,0.2,0
0.43681,0,2.2626e+07,1,0.009,0.009,0.2,0
0.43598,0,2.2821e+07,1,0.01,0.01,0.2,0
0.43598,0,2.2821e+07,1,0.011,0.011,0.2,0
0.43522,0,2.3004e+07,1,0.012,0.012,0.2,0
0.43522,0,2.3004e+07,1,0.013,0.013,0.2,0
0.43438,0,2.3202e+07,1,0.014,0.014,0.2,0
0.43438,0,2.3202e+07,1,0.015,0.015,0.2,0
0.43436,0,2.3208e+07,1,0.016,0.016,0.2,0
0.43436,0,2.3208e+07,1,0.017,0.017,0.2,0
0.43575,0,2.2878e+07,1,0.018,0.018,0.2,0
0.43575,0,2.2878e+07,1,0.019,0.019,0.2,0
0.43693,0,2.2598e+07,1,0.02,0.02,0.2,0
0.43693,0,2.2598e+07,1,0.021,0.021,0.2,0
0.43778,0,2.2395e+07,1,0.022,0.022,0.2,0
0.43778,0,2.2395e+07,1,0.023,0.023,0.2,0
0.43881,0,2.215e+07,1,0.024,0.024,0.2,0
0.43881,0,2.215e+07,1,0.025,0.025,0.2,0
0.44349,0,2.104e+07,1,0.026,0.026,0.2,0
0.44349,0,2.104e+07,1,0.027,0.027,0.2,0
0.45025,0,1.9436e+07,1,0.028,0.028,0.2,0
0.45025,0,1.9436e+07,1,0.029,0.029,0.2,0
0.45288,0,1.8812e+07,1,0.03,0.03,0.2,0
0.45288,0,1.8812e+07,1,0.031,0.031,0.2,0
0.45239,0,1.8928e+07,1,0.032,0.032,0.2,0
0.45239,0,1.8928e+07,1,0.033,0.033,0.2,0
0.45097,0,1.9264e+07,1,0.034,0.034,0.2,0
0.45097,0,1.9264e+07,1,0.035,0.035,0.2,0
0.44927,0,1.9668e+07,1,0.036,0.036,0.2,0
0.44927,0,1.9668e+07,1,0.037,0.037,0.2,0
0.44894,0,1.9747e+07,1,0.038,0.038,0.2,0
0.44894,0,1.9747e+07,1,0.039,0.039,0.2,0
0.44968,0,1.957e+07,1,0.04,0.04,0.2,0
0.44968,0,1.957e+07,1,0.041,0.041,0.2,0
0.44989,0,1.9522e+07,1,0.042,0.042,0.2,0
0.45062,0,1.9349e+07,1,0.043,0.043,0.2,0
0.45062,0,1.9349e+07,1,0.044,0.044,0.2,0
0.45045,0,1.9388e+07,1,0.045,0.045,0.2,0
0.45045,0,1.9388e+07,1,0.046,0.046,0.2,0
0.45053,0,1.937e+07,1,0.047,0.047,0.2,0
0.45053,0,1.937e+07,1,0.048,0.048,0.2,0
0.45235,0,1.8936e+07,1,0.049,0.049,0.2,0
0.45235,0,1.8936e+07,1,0.05,0.05,0.2,0
0.4548,0,1.8355e+07,1,0.051,0.051,0.2,0
0.4548,0,1.8355e+07,1,0.052,0.052,0.2,0
0.45788,0,1.7625e+07,1,0.053,0.053,0.2,0
0.45788,0,1.7625e+07,1,0.054,0.054,0.2,0
0.46103,0,1.6876e+07,1,0.055,0.055,0.2,0
0.46103,0,1.6876e+07,1,0.056,0.056,0.2,0
0.46233,0,1.6567e+07,1,0.057,0.057,0.2,0
0.46233,0,1.6567e+07,1,0.058,0.058,0.2,0
0.46114,0,1.685e+07,1,0.059,0.059,0.2,0
0.46114,0,1.685e+07,1,0.06,0.06,0.2,0
0.45789,0,1.7623e+07,1,0.061,0.061,0.2,0
0.45789,0,1.7623e+07,1,0.062,0.062,0.2,0
0.4537,0,1.8616e+07,1,0.063,0.063,0.2,0
0.4537,0,1.8616e+07,1,0.064,0.064,0.2,0
0.45174,0,1.9083e+07,1,0.065,0.065,0.2,0
0.45174,0,1.9083e+07,1,0.066,0.066,0.2,0
0.44976,0,1.9552e+07,1,0.067,0.067,0.2,0
0.44976,0,1.9552e+07,1,0.068,0.068,0.2,0
0.4471,0,2.0183e+07,1,0.069,0.069,0.2,0
0.4471,0,2.0183e+07,1,0.07,0.07,0.2,0
0.44235,0,2.131e+07,1,0.071,0.071,0.2,0
0.44235,0,2.131e+07,1,0.072,0.072,0.2,0
0.43925,0,2.2047e+07,1,0.073,0.073,0.2,0
0.43925,0,2.2047e+07,1,0.074,0.074,0.2,0
0.43908,0,2.2087e+07,1,0.075,0.075,0.2,0
0.43908,0,2.2087e+07,1,0.076,0.076,0.2,0
0.44194,0,2.1408e+07,1,0.077,0.077,0.2,0
0.44194,0,2.1408e+07,1,0.078,0.078,0.2,0
0.44525,0,2.0621e+07,1,0.079,0.079,0.2,0
0.44525,0,2.0621e+07,1,0.08,0.08,0.2,0
0.44732,0,2.0131e+07,1,0.081,0.081,0.2,0
0.44732,0,2.0131e+07,1,0.082,0.082,0.2,0
0.44854,0,1.984e+07,1,0.083,0.083,0.2,0
0.44877,0,1.9787e+07,1,0.084,0.084,0.2,0
0.44877,0,1.9787e+07,1,0.085,0.085,0.2,0
0.4482,0,1.9921e+07,1,0.086,0.086,0.2,0
0.4482,0,1.9921e+07,1,0.087,0.087,0.2,0
0.44666,0,2.0287e+07,1,0.088,0.088,0.2,0
0.44666,0,2.0287e+07,1,0.089,0.089,0.2,0
0.44465,0,2.0764e+07,1,0.09,0.09,0.2,0
0.44465,0,2.0764e+07,1,0.091,0.091,0.2,0
0.44434,0,2.0839e+07,1,0.092,0.092,0.2,0
0.44434,0,2.0839e+07,1,0.093,0.093,0.2,0
0.44398,0,2.0924e+07,1,0.094,0.094,0.2,0
0.44398,0,2.0924e+07,1,0.095,0.095,0.2,0
0.4426,0,2.125e+07,1,0.096,0.096,0.2,0
0.4426,0,2.125e+07,1,0.097,0.097,0.2,0
0.44164,0,2.148e+07,1,0.098,0.098,0.2,0
0.44164,0,2.148e+07,1,0.099,0.099,0.2,0
0.44376,0,2.0977e+07,1,0.1,0.1,0.2,0
0.44376,0,2.0977e+07,1,0.101,0.101,0.2,0
0.44763,0,2.0057e+07,1,0.102,0.102,0.2,0
0.44763,0,2.0057e+07,1,0.103,0.103,0.2,0
0.45261,0,1.8874e+07,1,0.104,0.104,0.2,0
0.45261,0,1.8874e+07,1,0.105,0.105,0.2,0
0.45734,0,1.7751e+07,1,0.106,0.106,0.2,0
0.45734,0,1.7751e+07,1,0.107,0.107,0.2,0
0.45983,0,1.7161e+07,1,0.108,0.108,0.2,0
0.45983,0,1.7161e+07,1,0.109,0.109,0.2,0
0.46032,0,1.7045e+07,1,0.11,0.11,0.2,0
0.46032,0,1.7045e+07,1,0.111,0.111,0.2,0
0.46044,0,1.7016e+07,1,0.112,0.112,0.2,0
0.46044,0,1.7016e+07,1,0.113,0.113,0.2,0
0.4602,0,1.7075e+07,1,0.114,0.114,0.2,0
0.4602,0,1.7075e+07,1,0.115,0.115,0.2,0
0.46074,0,1.6946e+07,1,0.116,0.116,0.2,0
0.46074,0,1.6946e+07,1,0.117,0.117,0.2,0
0.4614,0,1.6788e+07,1,0.118,0.118,0.2,0
0.4614,0,1.6788e+07,1,0.119,0.119,0.2,0
0.46037,0,1.7033e+07,1,0.12,0.12,0.2,0
0.46037,0,1.7033e+07,1,0.121,0.121,0.2,0
0.45785,0,1.7632e+07,1,0.122,0.122,0.2,0
0.45785,0,1.7632e+07,1,0.123,0.123,0.2,0
0.45548,0,1.8195e+07,1,0.124,0.124,0.2,0
0.45439,0,1.8452e+07,1,0.125,0.125,0.2,0
0.45439,0,1.8452e+07,1,0.126,0.126,0.2,0
0.45569,0,1.8144e+07,1,0.127,0.127,0.2,0
0.45569,0,1.8144e+07,1,0.128,0.128,0.2,0
0.45818,0,1.7553e+07,1,0.129,0.129,0.2,0
0.45818,0,1.7553e+07,1,0.13,0.13,0.2,0
0.4618,0,1.6694e+07,1,0.131,0.131,0.2,0
0.4618,0,1.6694e+07,1,0.132,0.132,0.2,0
0.46589,0,1.5723e+07,1,0.133,0.133,0.2,0
0.46589,0,1.5723e+07,1,0.134,0.134,0.2,0
0.46828,0,1.5156e+07,1,0.135,0.135,0.2,0
0.46828,0,1.5156e+07,1,0.136,0.136,0.2,0
0.46581,0,1.5742e+07,1,0.137,0.137,0.2,0
0.46581,0,1.5742e+07,1,0.138,0.138,0.2,0
0.46228,0,1.6579e+07,1,0.139,0.139,0.2,0
0.46228,0,1.6579e+07,1,0.14,0.14,0.2,0
0.45832,0,1.752e+07,1,0.141,0.141,0.2,0
0.45832,0,1.752e+07,1,0.142,0.142,0.2,0
0.45538,0,1.8219e+07,1,0.143,0.143,0.2,0
0.45538,0,1.8219e+07,1,0.144,0.144,0.2,0
0.4529,0,1.8805e+07,1,0.145,0.145,0.2,0
0.4529,0,1.8805e+07,1,0.146,0.146,0.2,0
0.45105,0,1.9246e+07,1,0.147,0.147,0.2,0
0.45105,0,1.9246e+07,1,0.148,0.148,0.2,0
0.44894,0,1.9746e+07,1,0.149,0.149,0.2,0
0.44894,0,1.9746e+07,1,0.15,0.15,0.2,0
0.44668,0,2.0282e+07,1,0.151,0.151,0.2,0
0.44668,0,2.0282e+07,1,0.152,0.152,0.2,0
0.44385,0,2.0954e+07,1,0.153,0.153,0.2,0
0.44385,0,2.0954e+07,1,0.154,0.154,0.2,0
0.44344,0,2.1053e+07,1,0.155,0.155,0.2,0
0.44344,0,2.1053e+07,1,0.156,0.156,0.2,0
0.44394,0,2.0934e+07,1,0.157,0.157,0.2,0
0.44394,0,2.0934e+07,1,0.158,0.158,0.2,0
0.44345,0,2.105e+07,1,0.159,0.159,0.2,0
0.44345,0,2.105e+07,1,0.16,0.16,0.2,0
0.44295,0,2.1168e+07,1,0.161,0.161,0.2,0
0.44295,0,2.1168e+07,1,0.162,0.162,0.2,0
0.4434,0,2.106e+07,1,0.163,0.163,0.2,0
0.4434,0,2.106e+07,1,0.164,0.164,0.2,0
0.44363,0,2.1007e+07,1,0.165,0.165,0.2,0
0.44363,0,2.1007e+07,1,0.166,0.166,0.2,0
0.4444,0,2.0825e+07,1,0.167,0.167,0.2,0
0.44513,0,2.0651e+07,1,0.168,0.168,0.2,0
0.44513,0,2.0651e+07,1,0.169,0.169,0.2,0
0.44471,0,2.0751e+07,1,0.17,0.17,0.2,0
0.44471,0,2.0751e+07,1,0.171,0.171,0.2,0
0.44275,0,2.1216e+07,1,0.172,0.172,0.2,0
0.44275,0,2.1216e+07,1,0.173,0.173,0.2,0
0.44106,0,2.1617e+07,1,0.174,0.174,0.2,0
0.44106,0,2.1617e+07,1,0.175,0.175,0.2,0
0.44024,0,2.1812e+07,1,0.176,0.176,0.2,0
0.44024,0,2.1812e+07,1,0.177,0.177,0.2,0
0.44119,0,2.1586e+07,1,0.178,0.178,0.2,0
0.44119,0,2.1586e+07,1,0.179,0.179,0.2,0
0.4423,0,2.1323e+07,1,0.18,0.18,0.2,0
0.4423,0,2.1323e+07,1,0.181,0.181,0.2,0
0.44539,0,2.0589e+07,1,0.182,0.182,0.2,0
0.44539,0,2.0589e+07,1,0.183,0.183,0.2,0
0.4478,0,2.0016e+07,1,0.184,0.184,0.2,0
0.4478,0,2.0016e+07,1,0.185,0.185,0.2,0
0.44948,0,1.9619e+07,1,0.186,0.186,0.2,0
0.44948,0,1.9619e+07,1,0.187,0.187,0.2,0
0.4514,0,1.9163e+07,1,0.188,0.188,0.2,0
0.4514,0,1.9163e+07,1,0.189,0.189,0.2,0
0.45316,0,1.8745e+07,1,0.19,0.19,0.2,0
0.45316,0,1.8745e+07,1,0.191,0.191,0.2,0
0.4545,0,1.8427e+07,1,0.192,0.192,0.2,0
0.4545,0,1.8427e+07,1,0.193,0.193,0.2,0
0.4563,0,1.8e+07,1,0.194,0.194,0.2,0
0.4563,0,1.8e+07,1,0.195,0.195,0.2,0
0.45873,0,1.7422e+07,1,0.196,0.196,0.2,0
0.45873,0,1.7422e+07,1,0.197,0.197,0.2,0
0.46207,0,1.6629e+07,1,0.198,0.198,0.2,0
0.46207,0,1.6629e+07,1,0.199,0.199,0.2,0
0.46666,0,1.554e+07,1,0.2,0.2,0.2,0
0.46666,0,1.554e+07,1,0.201,0.201,0.2,0
0.46662,0,1.555e+07,1,0.202,0.202,0.2,0
0.46662,0,1.555e+07,1,0.203,0.203,0.2,0
0.46324,0,1.6352e+07,1,0.204,0.204,0.2,0
0.46324,0,1.6352e+07,1,0.205,0.205,0.2,0
0.46016,0,1.7083e+07,1,0.206,0.206,0.2,0
0.46016,0,1.7083e+07,1,0.207,0.207,0.2,0
0.45841,0,1.75e+07,1,0.208,0.208,0.2,0
0.45804,0,1.7585e+07,1,0.209,0.209,0.2,0
0.45804,0,1.7585e+07,1,0.21,0.21,0.2,0
0.45861,0,1.7452e+07,1,0.211,0.211,0.2,0
0.45861,0,1.7452e+07,1,0.212,0.212,0.2,0
0.45806,0,1.7581e+07,1,0.213,0.213,0.2,0
0.45806,0,1.7581e+07,1,0.214,0.214,0.2,0
0.45729,0,1.7764e+07,1,0.215,0.215,0.2,0
0.45729,0,1.7764e+07,1,0.216,0.216,0.2,0
0.45707,0,1.7816e+07,1,0.217,0.217,0.2,0
0.45707,0,1.7816e+07,1,0.218,0.218,0.2,0
0.45601,0,1.8067e+07,1,0.219,0.219,0.2,0
0.45601,0,1.8067e+07,1,0.22,0.22,0.2,0
0.4539,0,1.8569e+07,1,0.221,0.221,0.2,0
0.4539,0,1.8569e+07,1,0.222,0.222,0.2,0
0.4513,0,1.9187e+07,1,0.223,0.223,0.2,0
0.4513,0,1.9187e+07,1,0.224,0.224,0.2,0
0.44769,0,2.0043e+07,1,0.225,0.225,0.2,0
0.44769,0,2.0043e+07,1,0.226,0.226,0.2,0
0.44247,0,2.1282e+07,1,0.227,0.227,0.2,0
0.44247,0,2.1282e+07,1,0.228,0.228,0.2,0
0.43737,0,2.2493e+07,1,0.229,0.229,0.2,0
0.43737,0,2.2493e+07,1,0.23,0.23,0.2,0
0.43325,0,2.347e+07,1,0.231,0.231,0.2,0
0.43325,0,2.347e+07,1,0.232,0.232,0.2,0
0.4319,0,2.3791e+07,1,0.233,0.233,0.2,0
0.4319,0,2.3791e+07,1,0.234,0.234,0.2,0
0.43243,0,2.3666e+07,1,0.235,0.235,0.2,0
0.43243,0,2.3666e+07,1,0.236,0.236,0.2,0
0.4343,0,2.3221e+07,1,0.237,0.237,0.2,0
0.4343,0,2.3221e+07,1,0.238,0.238,0.2,0
0.43663,0,2.2669e+07,1,0.239,0.239,0.2,0
0.43663,0,2.2669e+07,1,0.24,0.24,0.2,0
0.43855,0,2.2214e+07,1,0.241,0.241,0.2,0
0.43855,0,2.2214e+07,1,0.242,0.242,0.2,0
0.44076,0,2.1688e+07,1,0.243,0.243,0.2,0
0.44076,0,2.1688e+07,1,0.244,0.244,0.2,0
0.44334,0,2.1077e+07,1,0.245,0.245,0.2,0
0.44334,0,2.1077e+07,1,0.246,0.246,0.2,0
0.44519,0,2.0637e+07,1,0.247,0.247,0.2,0
0.44519,0,2.0637e+07,1,0.248,0.248,0.2,0
0.44754,0,2.0078e+07,1,0.249,0.249,0.2,0
0.44938,1,1.9642e+07,1,0.25,0.25,0.2,0
0.44938,1,1.9642e+07,1,0.251,0.251,0.2,0
0.45225,1,1.896e+07,1,0.252,0.252,0.2,0
0.45225,1,1.896e+07,1,0.253,0.253,0.2,0
0.45523,1,1.8253e+07,1,0.254,0.254,0.2,0
0.45523,1,1.8253e+07,1,0.255,0.255,0.2,0
0.45673,1,1.7898e+07,1,0.256,0.256,0.2,0
0.45673,1,1.7898e+07,1,0.257,0.257,0.2,0
0.4569,1,1.7858e+07,1,0.258,0.258,0.2,0
0.4569,1,1.7858e+07,1,0.259,0.259,0.2,0
0.45611,1,1.8044e+07,1,0.26,0.26,0.2,0
0.45611,1,1.8044e+07,1,0.261,0.261,0.2,0
0.45394,1,1.856e+07,1,0.262,0.262,0.2,0
0.45394,1,1.856e+07,1,0.263,0.263,0.2,0
0.45542,1,1.8209e+07,1,0.264,0.264,0.2,0
0.45542,1,1.8209e+07,1,0.265,0.265,0.2,0
0.45936,1,1.7273e+07,1,0.266,0.266,0.2,0
0.45936,1,1.7273e+07,1,0.267,0.267,0.2,0
0.45932,1,1.7282e+07,1,0.268,0.268,0.2,0
0.45932,1,1.7282e+07,1,0.269,0.269,0.2,0
0.45765,1,1.768e+07,1,0.27,0.27,0.2,0
0.45765,1,1.768e+07,1,0.271,0.271,0.2,0
0.45696,1,1.7842e+07,1,0.272,0.272,0.2,0
0.45696,1,1.7842e+07,1,0.273,0.273,0.2,0
0.45644,1,1.7965e+07,1,0.274,0.274,0.2,0
0.45644,1,1.7965e+07,1,0.275,0.275,0.2,0
0.45495,1,1.8321e+07,1,0.276,0.276,0.2,0
0.45495,1,1.8321e+07,1,0.277,0.277,0.2,0
0.45173,1,1.9084e+07,1,0.278,0.278,0.2,0
0.45173,1,1.9084e+07,1,0.279,0.279,0.2,0
0.44838,1,1.9878e+07,1,0.28,0.28,0.2,0
0.44838,1,1.9878e+07,1,0.281,0.281,0.2,0
0.44564,1,2.053e+07,1,0.282,0.282,0.2,0
0.44564,1,2.053e+07,1,0.283,0.283,0.2,0
0.44508,1,2.0663e+07,1,0.284,0.284,0.2,0
0.44508,1,2.0663e+07,1,0.285,0.285,0.2,0
0.44513,1,2.0651e+07,1,0.286,0.286,0.2,0
0.44513,1,2.0651e+07,1,0.287,0.287,0.2,0
0.44459,1,2.0779e+07,1,0.288,0.288,0.2,0
0.44459,1,2.0779e+07,1,0.289,0.289,0.2,0
0.44321,1,2.1106e+07,1,0.29,0.29,0.2,0
0.44321,1,2.1106e+07,1,0.291,0.291,0.2,0
0.44156,1,2.1499e+07,1,0.292,0.292,0.2,0
0.43991,1,2.189e+07,1,0.293,0.293,0.2,0
0.43991,1,2.189e+07,1,0.294,0.294,0.2,0
0.43992,1,2.1887e+07,1,0.295,0.295,0.2,0
0.43992,1,2.1887e+07,1,0.296,0.296,0.2,0
0.44066,1,2.1711e+07,1,0.297,0.297,0.2,0
0.44066,1,2.1711e+07,1,0.298,0.298,0.2,0
0.44122,1,2.158e+07,1,0.299,0.299,0.2,0
0.44122,1,2.158e+07,1,0.3,0.3,0.2,0
0.44136,1,2.1546e+07,1,0.301,0.301,0.2,0
0.44136,1,2.1546e+07,1,0.302,0.302,0.2,0
0.44187,1,2.1424e+07,1,0.303,0.303,0.2,0
0.44187,1,2.1424e+07,1,0.304,0.304,0.2,0
0.44221,1,2.1344e+07,1,0.305,0.305,0.2,0
0.44221,1,2.1344e+07,1,0.306,0.306,0.2,0
0.44165,1,2.1477e+07,1,0.307,0.307,0.2,0
0.44165,1,2.1477e+07,1,0.308,0.308,0.2,0
0.44007,1,2.1853e+07,1,0.309,0.309,0.2,0
0.44007,1,2.1853e+07,1,0.31,0.31,0.2,0
0.43503,1,2.3047e+07,1,0.311,0.311,0.2,0
0.43503,1,2.3047e+07,1,0.312,0.312,0.2,0
0.42918,1,2.4437e+07,1,0.313,0.313,0.2,0
0.42918,1,2.4437e+07,1,0.314,0.314,0.2,0
0.42363,1,2.5755e+07,1,0.315,0.315,0.2,0
0.42363,1,2.5755e+07,1,0.316,0.316,0.2,0
0.41936,1,2.6769e+07,1,0.317,0.317,0.2,0
0.41936,1,2.6769e+07,1,0.318,0.318,0.2,0
0.41781,1,2.7136e+07,1,0.319,0.319,0.2,0
0.41781,1,2.7136e+07,1,0.32,0.32,0.2,0
0.41836,1,2.7005e+07,1,0.321,0.321,0.2,0
0.41836,1,2.7005e+07,1,0.322,0.322,0.2,0
0.42041,1,2.6518e+07,1,0.323,0.323,0.2,0
0.42041,1,2.6518e+07,1,0.324,0.324,0.2,0
0.42209,1,2.6119e+07,1,0.325,0.325,0.2,0
0.42209,1,2.6119e+07,1,0.326,0.326,0.2,0
0.42459,1,2.5526e+07,1,0.327,0.327,0.2,0
0.42459,1,2.5526e+07,1,0.328,0.328,0.2,0
0.42779,1,2.4768e+07,1,0.329,0.329,0.2,0
0.42779,1,2.4768e+07,1,0.33,0.33,0.2,0
0.43036,1,2.4157e+07,1,0.331,0.331,0.2,0
0.43036,1,2.4157e+07,1,0.332,0.332,0.2,0
0.43255,1,2.3636e+07,1,0.333,0.333,0.2,0
0.43347,1,2.3418e+07,1,0.334,0.334,0.2,0
0.43347,1,2.3418e+07,1,0.335,0.335,0.2,0
0.43372,1,2.3359e+07,1,0.336,0.336,0.2,0
0.43372,1,2.3359e+07,1,0.337,0.337,0.2,0
0.42761,1,2.4809e+07,1,0.338,0.338,0.2,0
0.42761,1,2.4809e+07,1,0.339,0.339,0.2,0
0.41283,1,2.8317e+07,1,0.34,0.34,0.2,0
0.41283,1,2.8317e+07,1,0.341,0.341,0.2,0
0.40209,1,3.0867e+07,1,0.342,0.342,0.2,0
0.40209,1,3.0867e+07,1,0.343,0.343,0.2,0
0.39593,1,3.2328e+07,1,0.344,0.344,0.2,0
0.39593,1,3.2328e+07,1,0.345,0.345,0.2,0
0.39347,1,3.2913e+07,1,0.346,0.346,0.2,0
0.39347,1,3.2913e+07,1,0.347,0.347,0.2,0
0.39343,1,3.2922e+07,1,0.348,0.348,0.2,0
0.39343,1,3.2922e+07,1,0.349,0.349,0.2,0
0.39295,1,3.3036e+07,1,0.35,0.35,0.2,0
0.39295,1,3.3036e+07,1,0.351,0.351,0.2,0
0.39205,1,3.3249e+07,1,0.352,0.352,0.2,0
0.39205,1,3.3249e+07,1,0.353,0.353,0.2,0
0.3905,1,3.3617e+07,1,0.354,0.354,0.2,0
0.3905,1,3.3617e+07,1,0.355,0.355,0.2,0
0.38739,1,3.4356e+07,1,0.356,0.356,0.2,0
0.38739,1,3.4356e+07,1,0.357,0.357,0.2,0
0.38735,1,3.4365e+07,1,0.358,0.358,0.2,0
0.38735,1,3.4365e+07,1,0.359,0.359,0.2,0
0.38956,1,3.3841e+07,1,0.36,0.36,0.2,0
0.38956,1,3.3841e+07,1,0.361,0.361,0.2,0
0.3897,1,3.3808e+07,1,0.362,0.362,0.2,0
0.3897,1,3.3808e+07,1,0.363,0.363,0.2,0
0.38808,1,3.4192e+07,1,0.364,0.364,0.2,0
0.38808,1,3.4192e+07,1,0.365,0.365,0.2,0
0.38556,1,3.4791e+07,1,0.366,0.366,0.2,0
0.38556,1,3.4791e+07,1,0.367,0.367,0.2,0
0.38267,1,3.5477e+07,1,0.368,0.368,0.2,0
0.38267,1,3.5477e+07,1,0.369,0.369,0.2,0
0.37898,1,3.6352e+07,1,0.37,0.37,0.2,0
0.37898,1,3.6352e+07,1,0.371,0.371,0.2,0
0.37622,1,3.7009e+07,1,0.372,0.372,0.2,0
0.37622,1,3.7009e+07,1,0.373,0.373,0.2,0
0.37442,1,3.7436e+07,1,0.374,0.374,0.2,0
0.37342,1,3.7672e+07,1,0.375,0.375,0.2,0
0.37342,1,3.7672e+07,1,0.376,0.376,0.2,0
0.37632,1,3.6983e+07,1,0.377,0.377,0.2,0
0.37632,1,3.6983e+07,1,0.378,0.378,0.2,0
0.38051,1,3.599e+07,1,0.379,0.379,0.2,0
0.38051,1,3.599e+07,1,0.38,0.38,0.2,0
0.38465,1,3.5008e+07,1,0.381,0.381,0.2,0
0.38465,1,3.5008e+07,1,0.382,0.382,0.2,0
0.38874,1,3.4037e+07,1,0.383,0.383,0.2,0
0.38874,1,3.4037e+07,1,0.384,0.384,0.2,0
0.39289,1,3.305e+07,1,0.385,0.385,0.2,0
0.39289,1,3.305e+07,1,0.386,0.386,0.2,0
0.39516,1,3.2511e+07,1,0.387,0.387,0.2,0
0.39516,1,3.2511e+07,1,0.388,0.388,0.2,0
0.39693,1,3.2093e+07,1,0.389,0.389,0.2,0
0.39693,1,3.2093e+07,1,0.39,0.39,0.2,0
0.39681,1,3.2122e+07,1,0.391,0.391,0.2,0
0.39681,1,3.2122e+07,1,0.392,0.392,0.2,0
0.39896,1,3.161e+07,1,0.393,0.393,0.2,0
0.39896,1,3.161e+07,1,0.394,0.394,0.2,0
0.40187,1,3.092e+07,1,0.395,0.395,0.2,0
0.40187,1,3.092e+07,1,0.396,0.396,0.2,0
0.40263,1,3.074e+07,1,0.397,0.397,0.2,0
0.40263,1,3.074e+07,1,0.398,0.398,0.2,0
0.40126,1,3.1065e+07,1,0.399,0.399,0.2,0
0.40126,1,3.1065e+07,1,0.4,0.4,0.2,0
0.40076,1,3.1184e+07,1,0.401,0.401,0.2,0
0.40076,1,3.1184e+07,1,0.402,0.402,0.2,0
0.40279,1,3.0701e+07,1,0.403,0.403,0.2,0
0.40279,1,3.0701e+07,1,0.404,0.404,0.2,0
0.40517,1,3.0137e+07,1,0.405,0.405,0.2,0
0.40517,1,3.0137e+07,1,0.406,0.406,0.2,0
0.40611,1,2.9914e+07,1,0.407,0.407,0.2,0
0.40611,1,2.9914e+07,1,0.408,0.408,0.2,0
0.40769,1,2.9539e+07,1,0.409,0.409,0.2,0
0.40769,1,2.9539e+07,1,0.41,0.41,0.2,0
0.40933,1,2.9148e+07,1,0.411,0.411,0.2,0
0.40933,1,2.9148e+07,1,0.412,0.412,0.2,0
0.41179,1,2.8564e+07,1,0.413,0.413,0.2,0
0.41179,1,2.8564e+07,1,0.414,0.414,0.2,0
0.41596,1,2.7575e+07,1,0.415,0.415,0.2,0
0.41596,1,2.7575e+07,1,0.416,0.416,0.2,0
0.41862,1,2.6943e+07,1,0.417,0.417,0.2,0
0.41763,1,2.7178e+07,1,0.418,0.418,0.2,0
0.41763,1,2.7178e+07,1,0.419,0.419,0.2,0
0.41586,1,2.7597e+07,1,0.42,0.42,0.2,0
0.41586,1,2.7597e+07,1,0.421,0.421,0.2,0
0.41356,1,2.8143e+07,1,0.422,0.422,0.2,0
0.41356,1,2.8143e+07,1,0.423,0.423,0.2,0
0.41247,1,2.8403e+07,1,0.424,0.424,0.2,0
0.41247,1,2.8403e+07,1,0.425,0.425,0.2,0
0.41263,1,2.8366e+07,1,0.426,0.426,0.2,0
0.41263,1,2.8366e+07,1,0.427,0.427,0.2,0
0.41125,1,2.8694e+07,1,0.428,0.428,0.2,0
0.41125,1,2.8694e+07,1,0.429,0.429,0.2,0
0.4085,1,2.9344e+07,1,0.43,0.43,0.2,0
0.4085,1,2.9344e+07,1,0.431,0.431,0.2,0
0.40559,1,3.0037e+07,1,0.432,0.432,0.2,0
0.40559,1,3.0037e+07,1,0.433,0.433,0.2,0
0.40432,1,3.0338e+07,1,0.434,0.434,0.2,0
0.40432,1,3.0338e+07,1,0.435,0.435,0.2,0
0.40424,1,3.0357e+07,1,0.436,0.436,0.2,0
0.40424,1,3.0357e+07,1,0.437,0.437,0.2,0
0.40563,1,3.0026e+07,1,0.438,0.438,0.2,0
0.40563,1,3.0026e+07,1,0.439,0.439,0.2,0
0.40556,1,3.0043e+07,1,0.44,0.44,0.2,0
0.40556,1,3.0043e+07,1,0.441,0.441,0.2,0
0.40529,1,3.0109e+07,1,0.442,0.442,0.2,0
0.40529,1,3.0109e+07,1,0.443,0.443,0.2,0
0.40514,1,3.0143e+07,1,0.444,0.444,0.2,0
0.40514,1,3.0143e+07,1,0.445,0.445,0.2,0
0.40634,1,2.9857e+07,1,0.446,0.446,0.2,0
0.40634,1,2.9857e+07,1,0.447,0.447,0.2,0
0.40847,1,2.9352e+07,1,0.448,0.448,0.2,0
0.40847,1,2.9352e+07,1,0.449,0.449,0.2,0
0.41161,1,2.8608e+07,1,0.45,0.45,0.2,0
0.41161,1,2.8608e+07,1,0.451,0.451,0.2,0
0.4143,1,2.7969e+07,1,0.452,0.452,0.2,0
0.4143,1,2.7969e+07,1,0.453,0.453,0.2,0
0.41771,1,2.7159e+07,1,0.454,0.454,0.2,0
0.41771,1,2.7159e+07,1,0.455,0.455,0.2,0
0.4234,1,2.5809e+07,1,0.456,0.456,0.2,0
0.4234,1,2.5809e+07,1,0.457,0.457,0.2,0
0.42845,1,2.461e+07,1,0.458,0.458,0.2,0
0.43174,1,2.3828e+07,1,0.459,0.459,0.2,0
0.43174,1,2.3828e+07,1,0.46,0.46,0.2,0
0.43253,1,2.3641e+07,1,0.461,0.461,0.2,0
0.43253,1,2.3641e+07,1,0.462,0.462,0.2,0
0.43238,1,2.3678e+07,1,0.463,0.463,0.2,0
0.43238,1,2.3678e+07,1,0.464,0.464,0.2,0
0.43173,1,2.3832e+07,1,0.465,0.465,0.2,0
0.43173,1,2.3832e+07,1,0.466,0.466,0.2,0
0.43036,1,2.4157e+07,1,0.467,0.467,0.2,0
0.43036,1,2.4157e+07,1,0.468,0.468,0.2,0
0.42861,1,2.4572e+07,1,0.469,0.469,0.2,0
0.42861,1,2.4572e+07,1,0.47,0.47,0.2,0
0.42586,1,2.5224e+07,1,0.471,0.471,0.2,0
0.42586,1,2.5224e+07,1,0.472,0.472,0.2,0
0.42252,1,2.6018e+07,1,0.473,0.473,0.2,0
0.42252,1,2.6018e+07,1,0.474,0.474,0.2,0
0.41982,1,2.6659e+07,1,0.475,0.475,0.2,0
0.41982,1,2.6659e+07,1,0.476,0.476,0.2,0
0.41805,1,2.7078e+07,1,0.477,0.477,0.2,0
0.41805,1,2.7078e+07,1,0.478,0.478,0.2,0
0.41675,1,2.7387e+07,1,0.479,0.479,0.2,0
0.41675,1,2.7387e+07,1,0.48,0.48,0.2,0
0.41704,1,2.7319e+07,1,0.481,0.481,0.2,0
0.41704,1,2.7319e+07,1,0.482,0.482,0.2,0
0.41849,1,2.6974e+07,1,0.483,0.483,0.2,0
0.41849,1,2.6974e+07,1,0.484,0.484,0.2,0
0.4195,1,2.6735e+07,1,0.485,0.485,0.2,0
0.4195,1,2.6735e+07,1,0.486,0.486,0.2,0
0.42117,1,2.6338e+07,1,0.487,0.487,0.2,0
0.42117,1,2.6338e+07,1,0.488,0.488,0.2,0
0.42285,1,2.594e+07,1,0.489,0.489,0.2,0
0.42285,1,2.594e+07,1,0.49,0.49,0.2,0
0.42422,1,2.5613e+07,1,0.491,0.491,0.2,0
0.42422,1,2.5613e+07,1,0.492,0.492,0.2,0
0.42553,1,2.5303e+07,1,0.493,0.493,0.2,0
0.42553,1,2.5303e+07,1,0.494,0.494,0.2,0
0.42778,1,2.4769e+07,1,0.495,0.495,0.2,0
0.42778,1,2.4769e+07,1,0.496,0.496,0.2,0
0.43153,1,2.3879e+07,1,0.497,0.497,0.2,0
0.43153,1,2.3879e+07,1,0.498,0.498,0.2,0
0.43214,1,2.3734e+07,1,0.499,0.499,0.2,0
0.4288,2,2.4528e+07,1,0.5,0.5,0.2,0
0.4288,2,2.4528e+07,1,0.501,0.501,0.2,0
0.42575,2,2.525e+07,1,0.502,0.502,0.2,0
0.42575,2,2.525e+07,1,0.503,0.503,0.2,0
0.42432,2,2.559e+07,1,0.504,0.504,0.2,0
0.42432,2,2.559e+07,1,0.505,0.505,0.2,0
0.42149,2,2.6262e+07,1,0.506,0.506,0.2,0
0.42149,2,2.6262e+07,1,0.507,0.507,0.2,0
0.41805,2,2.7079e+07,1,0.508,0.508,0.2,0
0.41805,2,2.7079e+07,1,0.509,0.509,0.2,0
0.41463,2,2.7891e+07,1,0.51,0.51,0.2,0
0.41463,2,2.7891e+07,1,0.511,0.511,0.2,0
0.41247,2,2.8402e+07,1,0.512,0.512,0.2,0
0.41247,2,2.8402e+07,1,0.513,0.513,0.2,0
0.41141,2,2.8655e+07,1,0.514,0.514,0.2,0
0.41141,2,2.8655e+07,1,0.515,0.515,0.2,0
0.41061,2,2.8846e+07,1,0.516,0.516,0.2,0
0.41061,2,2.8846e+07,1,0.517,0.517,0.2,0
0.41082,2,2.8794e+07,1,0.518,0.518,0.2,0
0.41082,2,2.8794e+07,1,0.519,0.519,0.2,0
0.41173,2,2.8579e+07,1,0.52,0.52,0.2,0
0.41173,2,2.8579e+07,1,0.521,0.521,0.2,0
0.41171,2,2.8584e+07,1,0.522,0.522,0.2,0
0.41171,2,2.8584e+07,1,0.523,0.523,0.2,0
0.41063,2,2.8841e+07,1,0.524,0.524,0.2,0
0.41063,2,2.8841e+07,1,0.525,0.525,0.2,0
0.40987,2,2.9021e+07,1,0.526,0.526,0.2,0
0.40987,2,2.9021e+07,1,0.527,0.527,0.2,0
0.40948,2,2.9112e+07,1,0.528,0.528,0.2,0
0.40948,2,2.9112e+07,1,0.529,0.529,0.2,0
0.40945,2,2.9121e+07,1,0.53,0.53,0.2,0
0.40945,2,2.9121e+07,1,0.531,0.531,0.2,0
0.40958,2,2.909e+07,1,0.532,0.532,0.2,0
0.40958,2,2.909e+07,1,0.533,0.533,0.2,0
0.41155,2,2.8622e+07,1,0.534,0.534,0.2,0
0.41155,2,2.8622e+07,1,0.535,0.535,0.2,0
0.4148,2,2.785e+07,1,0.536,0.536,0.2,0
0.4148,2,2.785e+07,1,0.537,0.537,0.2,0
0.41756,2,2.7195e+07,1,0.538,0.538,0.2,0
0.41756,2,2.7195e+07,1,0.539,0.539,0.2,0
0.41968,2,2.6692e+07,1,0.54,0.54,0.2,0
0.41968,2,2.6692e+07,1,0.541,0.541,0.2,0
0.42129,2,2.6308e+07,1,0.542,0.542,0.2,0
0.42105,2,2.6368e+07,1,0.543,0.543,0.2,0
0.42105,2,2.6368e+07,1,0.544,0.544,0.2,0
0.42146,2,2.6269e+07,1,0.545,0.545,0.2,0
0.42146,2,2.6269e+07,1,0.546,0.546,0.2,0
0.42292,2,2.5923e+07,1,0.547,0.547,0.2,0
0.42292,2,2.5923e+07,1,0.548,0.548,0.2,0
0.42095,2,2.6391e+07,1,0.549,0.549,0.2,0
0.42095,2,2.6391e+07,1,0.55,0.55,0.2,0
0.4175,2,2.7208e+07,1,0.551,0.551,0.2,0
0.4175,2,2.7208e+07,1,0.552,0.552,0.2,0
0.4141,2,2.8017e+07,1,0.553,0.553,0.2,0
0.4141,2,2.8017e+07,1,0.554,0.554,0.2,0
0.41041,2,2.8891e+07,1,0.555,0.555,0.2,0
0.41041,2,2.8891e+07,1,0.556,0.556,0.2,0
0.40768,2,2.9541e+07,1,0.557,0.557,0.2,0
0.40768,2,2.9541e+07,1,0.558,0.558,0.2,0
0.40875,2,2.9287e+07,1,0.559,0.559,0.2,0
0.40875,2,2.9287e+07,1,0.56,0.56,0.2,0
0.41254,2,2.8386e+07,1,0.561,0.561,0.2,0
0.41254,2,2.8386e+07,1,0.562,0.562,0.2,0
0.4197,2,2.6686e+07,1,0.563,0.563,0.2,0
0.4197,2,2.6686e+07,1,0.564,0.564,0.2,0
0.42614,2,2.5158e+07,1,0.565,0.565,0.2,0
0.42614,2,2.5158e+07,1,0.566,0.566,0.2,0
0.43089,2,2.403e+07,1,0.567,0.567,0.2,0
0.43089,2,2.403e+07,1,0.568,0.568,0.2,0
0.43351,2,2.3409e+07,1,0.569,0.569,0.2,0
0.43351,2,2.3409e+07,1,0.57,0.57,0.2,0
0.4344,2,2.3198e+07,1,0.571,0.571,0.2,0
0.4344,2,2.3198e+07,1,0.572,0.572,0.2,0
0.43483,2,2.3096e+07,1,0.573,0.573,0.2,0
0.43483,2,2.3096e+07,1,0.574,0.574,0.2,0
0.43541,2,2.2957e+07,1,0.575,0.575,0.2,0
0.43541,2,2.2957e+07,1,0.576,0.576,0.2,0
0.43497,2,2.3063e+07,1,0.577,0.577,0.2,0
0.43497,2,2.3063e+07,1,0.578,0.578,0.2,0
0.43348,2,2.3416e+07,1,0.579,0.579,0.2,0
0.43348,2,2.3416e+07,1,0.58,0.58,0.2,0
0.4337,2,2.3363e+07,1,0.581,0.581,0.2,0
0.4337,2,2.3363e+07,1,0.582,0.582,0.2,0
0.43475,2,2.3115e+07,1,0.583,0.583,0.2,0
0.43664,2,2.2666e+07,1,0.584,0.584,0.2,0
0.43664,2,2.2666e+07,1,0.585,0.585,0.2,0
0.43926,2,2.2043e+07,1,0.586,0.586,0.2,0
0.43926,2,2.2043e+07,1,0.587,0.587,0.2,0
0.44235,2,2.131e+07,1,0.588,0.588,0.2,0
0.44235,2,2.131e+07,1,0.589,0.589,0.2,0
0.44386,2,2.0953e+07,1,0.59,0.59,0.2,0
0.44386,2,2.0953e+07,1,0.591,0.591,0.2,0
0.44155,2,2.1502e+07,1,0.592,0.592,0.2,0
0.44155,2,2.1502e+07,1,0.593,0.593,0.2,0
0.43379,2,2.3342e+07,1,0.594,0.594,0.2,0
0.43379,2,2.3342e+07,1,0.595,0.595,0.2,0
0.42795,2,2.4728e+07,1,0.596,0.596,0.2,0
0.42795,2,2.4728e+07,1,0.597,0.597,0.2,0
0.42533,2,2.535e+07,1,0.598,0.598,0.2,0
0.42533,2,2.535e+07,1,0.599,0.599,0.2,0
0.42247,2,2.603e+07,1,0.6,0.6,0.2,0
0.42247,2,2.603e+07,1,0.601,0.601,0.2,0
0.41891,2,2.6875e+07,1,0.602,0.602,0.2,0
0.41891,2,2.6875e+07,1,0.603,0.603,0.2,0
0.41351,2,2.8156e+07,1,0.604,0.604,0.2,0
0.41351,2,2.8156e+07,1,0.605,0.605,0.2,0
0.40419,2,3.0369e+07,1,0.606,0.606,0.2,0
0.40419,2,3.0369e+07,1,0.607,0.607,0.2,0
0.39585,2,3.2348e+07,1,0.608,0.608,0.2,0
0.39585,2,3.2348e+07,1,0.609,0.609,0.2,0
0.39109,2,3.3478e+07,1,0.61,0.61,0.2,0
0.39109,2,3.3478e+07,1,0.611,0.611,0.2,0
0.39179,2,3.3312e+07,1,0.612,0.612,0.2,0
0.39179,2,3.3312e+07,1,0.613,0.613,0.2,0
0.39504,2,3.254e+07,1,0.614,0.614,0.2,0
0.39504,2,3.254e+07,1,0.615,0.615,0.2,0
0.39782,2,3.1881e+07,1,0.616,0.616,0.2,0
0.39782,2,3.1881e+07,1,0.617,0.617,0.2,0
0.39965,2,3.1446e+07,1,0.618,0.618,0.2,0
0.39965,2,3.1446e+07,1,0.619,0.619,0.2,0
0.40071,2,3.1195e+07,1,0.62,0.62,0.2,0
0.40071,2,3.1195e+07,1,0.621,0.621,0.2,0
0.39953,2,3.1475e+07,1,0.622,0.622,0.2,0
0.39953,2,3.1475e+07,1,0.623,0.623,0.2,0
0.39773,2,3.1901e+07,1,0.624,0.624,0.2,0
0.39659,3,3.2174e+07,1,0.625,0.625,0.2,0
0.39659,3,3.2174e+07,1,0.626,0.626,0.2,0
0.399,3,3.1602e+07,1,0.627,0.627,0.2,0
0.399,3,3.1602e+07,1,0.628,0.628,0.2,0
0.40347,3,3.0539e+07,1,0.629,0.629,0.2,0
0.40347,3,3.0539e+07,1,0.63,0.63,0.2,0
0.40872,3,2.9293e+07,1,0.631,0.631,0.2,0
0.40872,3,2.9293e+07,1,0.632,0.632,0.2,0
0.41454,3,2.7911e+07,1,0.633,0.633,0.2,0
0.41454,3,2.7911e+07,1,0.634,0.634,0.2,0
0.4204,3,2.6521e+07,1,0.635,0.635,0.2,0
0.4204,3,2.6521e+07,1,0.636,0.636,0.2,0
0.4254,3,2.5334e+07,1,0.637,0.637,0.2,0
0.4254,3,2.5334e+07,1,0.638,0.638,0.2,0
0.42911,3,2.4453e+07,1,0.639,0.639,0.2,0
0.42911,3,2.4453e+07,1,0.64,0.64,0.2,0
0.43248,3,2.3655e+07,1,0.641,0.641,0.2,0
0.43248,3,2.3655e+07,1,0.642,0.642,0.2,0
0.43583,3,2.2859e+07,1,0.643,0.643,0.2,0
0.43583,3,2.2859e+07,1,0.644,0.644,0.2,0
0.43914,3,2.2072e+07,1,0.645,0.645,0.2,0
0.43914,3,2.2072e+07,1,0.646,0.646,0.2,0
0.44131,3,2.1556e+07,1,0.647,0.647,0.2,0
0.44131,3,2.1556e+07,1,0.648,0.648,0.2,0
0.44194,3,2.1408e+07,1,0.649,0.649,0.2,0
0.44194,3,2.1408e+07,1,0.65,0.65,0.2,0
0.44163,3,2.1481e+07,1,0.651,0.651,0.2,0
0.44163,3,2.1481e+07,1,0.652,0.652,0.2,0
0.43936,3,2.202e+07,1,0.653,0.653,0.2,0
0.43936,3,2.202e+07,1,0.654,0.654,0.2,0
0.4366,3,2.2676e+07,1,0.655,0.655,0.2,0
0.4366,3,2.2676e+07,1,0.656,0.656,0.2,0
0.43416,3,2.3254e+07,1,0.657,0.657,0.2,0
0.43416,3,2.3254e+07,1,0.658,0.658,0.2,0
0.43332,3,2.3454e+07,1,0.659,0.659,0.2,0
0.43332,3,2.3454e+07,1,0.66,0.66,0.2,0
0.43415,3,2.3257e+07,1,0.661,0.661,0.2,0
0.43415,3,2.3257e+07,1,0.662,0.662,0.2,0
0.43368,3,2.3369e+07,1,0.663,0.663,0.2,0
0.43368,3,2.3369e+07,1,0.664,0.664,0.2,0
0.43091,3,2.4027e+07,1,0.665,0.665,0.2,0
0.43091,3,2.4027e+07,1,0.666,0.666,0.2,0
0.42765,3,2.4799e+07,1,0.667,0.667,0.2,0
0.42573,3,2.5255e+07,1,0.668,0.668,0.2,0
0.42573,3,2.5255e+07,1,0.669,0.669,0.2,0
0.42518,3,2.5386e+07,1,0.67,0.67,0.2,0
0.42518,3,2.5386e+07,1,0.671,0.671,0.2,0
0.42488,3,2.5458e+07,1,0.672,0.672,0.2,0
0.42488,3,2.5458e+07,1,0.673,0.673,0.2,0
0.4246,3,2.5524e+07,1,0.674,0.674,0.2,0
0.4246,3,2.5524e+07,1,0.675,0.675,0.2,0
0.4245,3,2.5547e+07,1,0.676,0.676,0.2,0
0.4245,3,2.5547e+07,1,0.677,0.677,0.2,0
0.42402,3,2.5661e+07,1,0.678,0.678,0.2,0
0.42402,3,2.5661e+07,1,0.679,0.679,0.2,0
0.42226,3,2.608e+07,1,0.68,0.68,0.2,0
0.42226,3,2.608e+07,1,0.681,0.681,0.2,0
0.42087,3,2.641e+07,1,0.682,0.682,0.2,0
0.42087,3,2.641e+07,1,0.683,0.683,0.2,0
0.42139,3,2.6286e+07,1,0.684,0.684,0.2,0
0.42139,3,2.6286e+07,1,0.685,0.685,0.2,0
0.42207,3,2.6124e+07,1,0.686,0.686,0.2,0
0.42207,3,2.6124e+07,1,0.687,0.687,0.2,0
0.42284,3,2.5942e+07,1,0.688,0.688,0.2,0
0.42284,3,2.5942e+07,1,0.689,0.689,0.2,0
0.42154,3,2.6251e+07,1,0.69,0.69,0.2,0
0.42154,3,2.6251e+07,1,0.691,0.691,0.2,0
0.41978,3,2.6669e+07,1,0.692,0.692,0.2,0
0.41978,3,2.6669e+07,1,0.693,0.693,0.2,0
0.41622,3,2.7513e+07,1,0.694,0.694,0.2,0
0.41622,3,2.7513e+07,1,0.695,0.695,0.2,0
0.40863,3,2.9314e+07,1,0.696,0.696,0.2,0
0.40863,3,2.9314e+07,1,0.697,0.697,0.2,0
0.40047,3,3.1253e+07,1,0.698,0.698,0.2,0
0.40047,3,3.1253e+07,1,0.699,0.699,0.2,0
0.393,3,3.3024e+07,1,0.7,0.7,0.2,0
0.393,3,3.3024e+07,1,0.701,0.701,0.2,0
0.38719,3,3.4405e+07,1,0.702,0.702,0.2,0
0.38719,3,3.4405e+07,1,0.703,0.703,0.2,0
0.38324,3,3.5343e+07,1,0.704,0.704,0.2,0
0.38324,3,3.5343e+07,1,0.705,0.705,0.2,0
0.38124,3,3.5815e+07,1,0.706,0.706,0.2,0
0.38124,3,3.5815e+07,1,0.707,0.707,0.2,0
0.38261,3,3.5492e+07,1,0.708,0.708,0.2,0
0.3832,3,3.5351e+07,1,0.709,0.709,0.2,0
0.3832,3,3.5351e+07,1,0.71,0.71,0.2,0
0.38323,3,3.5344e+07,1,0.711,0.711,0.2,0
0.38323,3,3.5344e+07,1,0.712,0.712,0.2,0
0.38293,3,3.5415e+07,1,0.713,0.713,0.2,0
0.38293,3,3.5415e+07,1,0.714,0.714,0.2,0
0.3817,3,3.5707e+07,1,0.715,0.715,0.2,0
0.3817,3,3.5707e+07,1,0.716,0.716,0.2,0
0.38113,3,3.5842e+07,1,0.717,0.717,0.2,0
0.38113,3,3.5842e+07,1,0.718,0.718,0.2,0
0.38225,3,3.5577e+07,1,0.719,0.719,0.2,0
0.38225,3,3.5577e+07,1,0.72,0.72,0.2,0
0.38317,3,3.5357e+07,1,0.721,0.721,0.2,0
0.38317,3,3.5357e+07,1,0.722,0.722,0.2,0
0.38344,3,3.5294e+07,1,0.723,0.723,0.2,0
0.38344,3,3.5294e+07,1,0.724,0.724,0.2,0
0.38502,3,3.4919e+07,1,0.725,0.725,0.2,0
0.38502,3,3.4919e+07,1,0.726,0.726,0.2,0
0.38964,3,3.3822e+07,1,0.727,0.727,0.2,0
0.38964,3,3.3822e+07,1,0.728,0.728,0.2,0
0.39515,3,3.2513e+07,1,0.729,0.729,0.2,0
0.39515,3,3.2513e+07,1,0.73,0.73,0.2,0
0.40019,3,3.1318e+07,1,0.731,0.731,0.2,0
0.40019,3,3.1318e+07,1,0.732,0.732,0.2,0
0.40379,3,3.0463e+07,1,0.733,0.733,0.2,0
0.40379,3,3.0463e+07,1,0.734,0.734,0.2,0
0.40643,3,2.9837e+07,1,0.735,0.735,0.2,0
0.40643,3,2.9837e+07,1,0.736,0.736,0.2,0
0.40672,3,2.9768e+07,1,0.737,0.737,0.2,0
0.40672,3,2.9768e+07,1,0.738,0.738,0.2,0
0.40508,3,3.0158e+07,1,0.739,0.739,0.2,0
0.40508,3,3.0158e+07,1,0.74,0.74,0.2,0
0.40421,3,3.0363e+07,1,0.741,0.741,0.2,0
0.40421,3,3.0363e+07,1,0.742,0.742,0.2,0
0.40433,3,3.0335e+07,1,0.743,0.743,0.2,0
0.40433,3,3.0335e+07,1,0.744,0.744,0.2,0
0.40535,3,3.0094e+07,1,0.745,0.745,0.2,0
0.40535,3,3.0094e+07,1,0.746,0.746,0.2,0
0.40782,3,2.9508e+07,1,0.747,0.747,0.2,0
0.40782,3,2.9508e+07,1,0.748,0.748,0.2,0
0.41065,3,2.8835e+07,1,0.749,0.749,0.2,0
0.41202,3,2.851e+07,1,0.75,0.75,0.2,0
0.41202,3,2.851e+07,1,0.751,0.751,0.2,0
0.41279,3,2.8326e+07,1,0.752,0.752,0.2,0
0.41279,3,2.8326e+07,1,0.753,0.753,0.2,0
0.41337,3,2.819e+07,1,0.754,0.754,0.2,0
0.41337,3,2.819e+07,1,0.755,0.755,0.2,0
0.41233,3,2.8436e+07,1,0.756,0.756,0.2,0
0.41233,3,2.8436e+07,1,0.757,0.757,0.2,0
0.41055,3,2.8859e+07,1,0.758,0.758,0.2,0
0.41055,3,2.8859e+07,1,0.759,0.759,0.2,0
0.40731,3,2.9628e+07,1,0.76,0.76,0.2,0
0.40731,3,2.9628e+07,1,0.761,0.761,0.2,0
0.40253,3,3.0764e+07,1,0.762,0.762,0.2,0
0.40253,3,3.0764e+07,1,0.763,0.763,0.2,0
0.39719,3,3.203e+07,1,0.764,0.764,0.2,0
0.39719,3,3.203e+07,1,0.765,0.765,0.2,0
0.39198,3,3.3266e+07,1,0.766,0.766,0.2,0
0.39198,3,3.3266e+07,1,0.767,0.767,0.2,0
0.38902,3,3.3971e+07,1,0.768,0.768,0.2,0
0.38902,3,3.3971e+07,1,0.769,0.769,0.2,0
0.38872,3,3.4042e+07,1,0.77,0.77,0.2,0
0.38872,3,3.4042e+07,1,0.771,0.771,0.2,0
0.38705,3,3.4438e+07,1,0.772,0.772,0.2,0
0.38705,3,3.4438e+07,1,0.773,0.773,0.2,0
0.38071,3,3.5941e+07,1,0.774,0.774,0.2,0
0.38071,3,3.5941e+07,1,0.775,0.775,0.2,0
0.37324,3,3.7714e+07,1,0.776,0.776,0.2,0
0.37324,3,3.7714e+07,1,0.777,0.777,0.2,0
0.36695,3,3.9208e+07,1,0.778,0.778,0.2,0
0.36695,3,3.9208e+07,1,0.779,0.779,0.2,0
0.36447,3,3.9796e+07,1,0.78,0.78,0.2,0
0.36447,3,3.9796e+07,1,0.781,0.781,0.2,0
0.36657,3,3.9298e+07,1,0.782,0.782,0.2,0
0.36657,3,3.9298e+07,1,0.783,0.783,0.2,0
0.37186,3,3.8042e+07,1,0.784,0.784,0.2,0
0.37186,3,3.8042e+07,1,0.785,0.785,0.2,0
0.3778,3,3.6634e+07,1,0.786,0.786,0.2,0
0.3778,3,3.6634e+07,1,0.787,0.787,0.2,0
0.38368,3,3.5238e+07,1,0.788,0.788,0.2,0
0.38368,3,3.5238e+07,1,0.789,0.789,0.2,0
0.38975,3,3.3797e+07,1,0.79,0.79,0.2,0
0.38975,3,3.3797e+07,1,0.791,0.791,0.2,0
0.39408,3,3.2767e+07,1,0.792,0.792,0.2,0
0.39202,3,3.3258e+07,1,0.793,0.793,0.2,0
0.39202,3,3.3258e+07,1,0.794,0.794,0.2,0
0.38624,3,3.4629e+07,1,0.795,0.795,0.2,0
0.38624,3,3.4629e+07,1,0.796,0.796,0.2,0
0.38019,3,3.6065e+07,1,0.797,0.797,0.2,0
0.38019,3,3.6065e+07,1,0.798,0.798,0.2,0
0.37677,3,3.6877e+07,1,0.799,0.799,0.2,0
0.37677,3,3.6877e+07,1,0.8,0.8,0.2,0
0.37708,3,3.6804e+07,1,0.801,0.801,0.2,0
0.37708,3,3.6804e+07,1,0.802,0.802,0.2,0
0.37643,3,3.6959e+07,1,0.803,0.803,0.2,0
0.37643,3,3.6959e+07,1,0.804,0.804,0.2,0
0.37193,3,3.8026e+07,1,0.805,0.805,0.2,0
0.37193,3,3.8026e+07,1,0.806,0.806,0.2,0
0.36667,3,3.9274e+07,1,0.807,0.807,0.2,0
0.36667,3,3.9274e+07,1,0.808,0.808,0.2,0
0.36437,3,3.982e+07,1,0.809,0.809,0.2,0
0.36437,3,3.982e+07,1,0.81,0.81,0.2,0
0.36578,3,3.9486e+07,1,0.811,0.811,0.2,0
0.36578,3,3.9486e+07,1,0.812,0.812,0.2,0
0.37068,3,3.8323e+07,1,0.813,0.813,0.2,0
0.37068,3,3.8323e+07,1,0.814,0.814,0.2,0
0.3773,3,3.6751e+07,1,0.815,0.815,0.2,0
0.3773,3,3.6751e+07,1,0.816,0.816,0.2,0
0.38244,3,3.5531e+07,1,0.817,0.817,0.2,0
0.38244,3,3.5531e+07,1,0.818,0.818,0.2,0
0.38669,3,3.4522e+07,1,0.819,0.819,0.2,0
0.38669,3,3.4522e+07,1,0.82,0.82,0.2,0
0.39053,3,3.3611e+07,1,0.821,0.821,0.2,0
0.39053,3,3.3611e+07,1,0.822,0.822,0.2,0
0.39327,3,3.2961e+07,1,0.823,0.823,0.2,0
0.39327,3,3.2961e+07,1,0.824,0.824,0.2,0
0.39385,3,3.2822e+07,1,0.825,0.825,0.2,0
0.39385,3,3.2822e+07,1,0.826,0.826,0.2,0
0.39382,3,3.2829e+07,1,0.827,0.827,0.2,0
0.39382,3,3.2829e+07,1,0.828,0.828,0.2,0
0.3946,3,3.2646e+07,1,0.829,0.829,0.2,0
0.3946,3,3.2646e+07,1,0.83,0.83,0.2,0
0.39465,3,3.2633e+07,1,0.831,0.831,0.2,0
0.39465,3,3.2633e+07,1,0.832,0.832,0.2,0
0.39446,3,3.2677e+07,1,0.833,0.833,0.2,0
0.39422,3,3.2736e+07,1,0.834,0.834,0.2,0
0.39422,3,3.2736e+07,1,0.835,0.835,0.2,0
0.39338,3,3.2935e+07,1,0.836,0.836,0.2,0
0.39338,3,3.2935e+07,1,0.837,0.837,0.2,0
0.39306,3,3.301e+07,1,0.838,0.838,0.2,0
0.39306,3,3.301e+07,1,0.839,0.839,0.2,0
0.39456,3,3.2654e+07,1,0.84,0.84,0.2,0
0.39456,3,3.2654e+07,1,0.841,0.841,0.2,0
0.39624,3,3.2255e+07,1,0.842,0.842,0.2,0
0.39624,3,3.2255e+07,1,0.843,0.843,0.2,0
0.39727,3,3.2012e+07,1,0.844,0.844,0.2,0
0.39727,3,3.2012e+07,1,0.845,0.845,0.2,0
0.39774,3,3.1901e+07,1,0.846,0.846,0.2,0
0.39774,3,3.1901e+07,1,0.847,0.847,0.2,0
0.39849,3,3.1721e+07,1,0.848,0.848,0.2,0
0.39849,3,3.1721e+07,1,0.849,0.849,0.2,0
0.40019,3,3.1319e+07,1,0.85,0.85,0.2,0
0.40019,3,3.1319e+07,1,0.851,0.851,0.2,0
0.40352,3,3.0529e+07,1,0.852,0.852,0.2,0
0.40352,3,3.0529e+07,1,0.853,0.853,0.2,0
0.40652,3,2.9815e+07,1,0.854,0.854,0.2,0
0.40652,3,2.9815e+07,1,0.855,0.855,0.2,0
0.40758,3,2.9564e+07,1,0.856,0.856,0.2,0
0.40758,3,2.9564e+07,1,0.857,0.857,0.2,0
0.40761,3,2.9558e+07,1,0.858,0.858,0.2,0
0.40761,3,2.9558e+07,1,0.859,0.859,0.2,0
0.41115,3,2.8716e+07,1,0.86,0.86,0.2,0
0.41115,3,2.8716e+07,1,0.861,0.861,0.2,0
0.41326,3,2.8215e+07,1,0.862,0.862,0.2,0
0.41326,3,2.8215e+07,1,0.863,0.863,0.2,0
0.4135,3,2.8158e+07,1,0.864,0.864,0.2,0
0.4135,3,2.8158e+07,1,0.865,0.865,0.2,0
0.41386,3,2.8073e+07,1,0.866,0.866,0.2,0
0.41386,3,2.8073e+07,1,0.867,0.867,0.2,0
0.41814,3,2.7058e+07,1,0.868,0.868,0.2,0
0.41814,3,2.7058e+07,1,0.869,0.869,0.2,0
0.42286,3,2.5936e+07,1,0.87,0.87,0.2,0
0.42286,3,2.5936e+07,1,0.871,0.871,0.2,0
0.42843,3,2.4615e+07,1,0.872,0.872,0.2,0
0.42843,3,2.4615e+07,1,0.873,0.873,0.2,0
0.43354,3,2.3401e+07,1,0.874,0.874,0.2,0
0.4386,3,2.22e+07,1,0.875,0.875,0.2,0
0.4386,3,2.22e+07,1,0.876,0.876,0.2,0
0.44007,3,2.1852e+07,1,0.877,0.877,0.2,0
0.44007,3,2.1852e+07,1,0.878,0.878,0.2,0
0.43854,3,2.2215e+07,1,0.879,0.879,0.2,0
0.43854,3,2.2215e+07,1,0.88,0.88,0.2,0
0.43606,3,2.2804e+07,1,0.881,0.881,0.2,0
0.43606,3,2.2804e+07,1,0.882,0.882,0.2,0
0.43505,3,2.3044e+07,1,0.883,0.883,0.2,0
0.43505,3,2.3044e+07,1,0.884,0.884,0.2,0
0.43432,3,2.3217e+07,1,0.885,0.885,0.2,0
0.43432,3,2.3217e+07,1,0.886,0.886,0.2,0
0.4348,3,2.3103e+07,1,0.887,0.887,0.2,0
0.4348,3,2.3103e+07,1,0.888,0.888,0.2,0
0.43647,3,2.2706e+07,1,0.889,0.889,0.2,0
0.43647,3,2.2706e+07,1,0.89,0.89,0.2,0
0.43913,3,2.2076e+07,1,0.891,0.891,0.2,0
0.43913,3,2.2076e+07,1,0.892,0.892,0.2,0
0.44244,3,2.1288e+07,1,0.893,0.893,0.2,0
0.44244,3,2.1288e+07,1,0.894,0.894,0.2,0
0.44632,3,2.0368e+07,1,0.895,0.895,0.2,0
0.44632,3,2.0368e+07,1,0.896,0.896,0.2,0
0.44966,3,1.9576e+07,1,0.897,0.897,0.2,0
0.44966,3,1.9576e+07,1,0.898,0.898,0.2,0
0.45386,3,1.8579e+07,1,0.899,0.899,0.2,0
0.45386,3,1.8579e+07,1,0.9,0.9,0.2,0
0.45893,3,1.7376e+07,1,0.901,0.901,0.2,0
0.45893,3,1.7376e+07,1,0.902,0.902,0.2,0
0.46472,3,1.6e+07,1,0.903,0.903,0.2,0
0.46472,3,1.6e+07,1,0.904,0.904,0.2,0
0.469,3,1.4986e+07,1,0.905,0.905,0.2,0
0.469,3,1.4986e+07,1,0.906,0.906,0.2,0
0.46907,3,1.4969e+07,1,0.907,0.907,0.2,0
0.46907,3,1.4969e+07,1,0.908,0.908,0.2,0
0.46862,3,1.5076e+07,1,0.909,0.909,0.2,0
0.46862,3,1.5076e+07,1,0.91,0.91,0.2,0
0.46938,3,1.4894e+07,1,0.911,0.911,0.2,0
0.46938,3,1.4894e+07,1,0.912,0.912,0.2,0
0.46961,3,1.484e+07,1,0.913,0.913,0.2,0
0.46961,3,1.484e+07,1,0.914,0.914,0.2,0
0.46849,3,1.5107e+07,1,0.915,0.915,0.2,0
0.46849,3,1.5107e+07,1,0.916,0.916,0.2,0
0.46652,3,1.5574e+07,1,0.917,0.917,0.2,0
0.46372,3,1.6238e+07,1,0.918,0.918,0.2,0
0.46372,3,1.6238e+07,1,0.919,0.919,0.2,0
0.46197,3,1.6653e+07,1,0.92,0.92,0.2,0
0.46197,3,1.6653e+07,1,0.921,0.921,0.2,0
0.46209,3,1.6625e+07,1,0.922,0.922,0.2,0
0.46209,3,1.6625e+07,1,0.923,0.923,0.2,0
0.46439,3,1.6079e+07,1,0.924,0.924,0.2,0
0.46439,3,1.6079e+07,1,0.925,0.925,0.2,0
0.46706,3,1.5446e+07,1,0.926,0.926,0.2,0
0.46706,3,1.5446e+07,1,0.927,0.927,0.2,0
0.46948,3,1.4871e+07,1,0.928,0.928,0.2,0
0.46948,3,1.4871e+07,1,0.929,0.929,0.2,0
0.47105,3,1.4498e+07,1,0.93,0.93,0.2,0
0.47105,3,1.4498e+07,1,0.931,0.931,0.2,0
0.47191,3,1.4294e+07,1,0.932,0.932,0.2,0
0.47191,3,1.4294e+07,1,0.933,0.933,0.2,0
0.47287,3,1.4065e+07,1,0.934,0.934,0.2,0
0.47287,3,1.4065e+07,1,0.935,0.935,0.2,0
0.47381,3,1.3842e+07,1,0.936,0.936,0.2,0
0.47381,3,1.3842e+07,1,0.937,0.937,0.2,0
0.47372,3,1.3864e+07,1,0.938,0.938,0.2,0
0.47372,3,1.3864e+07,1,0.939,0.939,0.2,0
0.474,3,1.3799e+07,1,0.94,0.94,0.2,0
0.474,3,1.3799e+07,1,0.941,0.941,0.2,0
0.47483,3,1.36e+07,1,0.942,0.942,0.2,0
0.47483,3,1.36e+07,1,0.943,0.943,0.2,0
0.47567,3,1.3401e+07,1,0.944,0.944,0.2,0
0.47567,3,1.3401e+07,1,0.945,0.945,0.2,0
0.47668,3,1.3162e+07,1,0.946,0.946,0.2,0
0.47668,3,1.3162e+07,1,0.947,0.947,0.2,0
0.47819,3,1.2803e+07,1,0.948,0.948,0.2,0
0.47819,3,1.2803e+07,1,0.949,0.949,0.2,0
0.47933,3,1.2532e+07,1,0.95,0.95,0.2,0
0.47933,3,1.2532e+07,1,0.951,0.951,0.2,0
0.48059,3,1.2233e+07,1,0.952,0.952,0.2,0
0.48059,3,1.2233e+07,1,0.953,0.953,0.2,0
0.48103,3,1.213e+07,1,0.954,0.954,0.2,0
0.48103,3,1.213e+07,1,0.955,0.955,0.2,0
0.48167,3,1.1978e+07,1,0.956,0.956,0.2,0
0.48167,3,1.1978e+07,1,0.957,0.957,0.2,0
0.48252,3,1.1774e+07,1,0.958,0.958,0.2,0
0.48336,3,1.1576e+07,1,0.959,0.959,0.2,0
0.48336,3,1.1576e+07,1,0.96,0.96,0.2,0
0.48345,3,1.1554e+07,1,0.961,0.961,0.2,0
0.48345,3,1.1554e+07,1,0.962,0.962,0.2,0
0.4841,3,1.1399e+07,1,0.963,0.963,0.2,0
0.4841,3,1.1399e+07,1,0.964,0.964,0.2,0
0.48401,3,1.1422e+07,1,0.965,0.965,0.2,0
0.48401,3,1.1422e+07,1,0.966,0.966,0.2,0
0.48399,3,1.1425e+07,1,0.967,0.967,0.2,0
0.48399,3,1.1425e+07,1,0.968,0.968,0.2,0
0.48487,3,1.1217e+07,1,0.969,0.969,0.2,0
0.48487,3,1.1217e+07,1,0.97,0.97,0.2,0
0.48598,3,1.0954e+07,1,0.971,0.971,0.2,0
0.48598,3,1.0954e+07,1,0.972,0.972,0.2,0
0.48737,3,1.0624e+07,1,0.973,0.973,0.2,0
0.48737,3,1.0624e+07,1,0.974,0.974,0.2,0
0.48839,3,1.0381e+07,1,0.975,0.975,0.2,0
0.48839,3,1.0381e+07,1,0.976,0.976,0.2,0
0.48909,3,1.0217e+07,1,0.977,0.977,0.2,0
0.48909,3,1.0217e+07,1,0.978,0.978,0.2,0
0.48907,3,1.0221e+07,1,0.979,0.979,0.2,0
0.48907,3,1.0221e+07,1,0.98,0.98,0.2,0
0.48854,3,1.0347e+07,1,0.981,0.981,0.2,0
0.48854,3,1.0347e+07,1,0.982,0.982,0.2,0
0.48756,3,1.0579e+07,1,0.983,0.983,0.2,0
0.48756,3,1.0579e+07,1,0.984,0.984,0.2,0
0.48756,3,1.0579e+07,1,0.985,0.985,0.2,0
0.48756,3,1.0579e+07,1,0.986,0.986,0.2,0
0.48766,3,1.0556e+07,1,0.987,0.987,0.2,0
0.48766,3,1.0556e+07,1,0.988,0.988,0.2,0
0.48829,3,1.0405e+07,1,0.989,0.989,0.2,0
0.48829,3,1.0405e+07,1,0.99,0.99,0.2,0
0.48913,3,1.0206e+07,1,0.991,0.991,0.2,0
0.48913,3,1.0206e+07,1,0.992,0.992,0.2,0
0.48917,3,1.0197e+07,1,0.993,0.993,0.2,0
0.48917,3,1.0197e+07,1,0.994,0.994,0.2,0
0.48931,3,1.0163e+07,1,0.995,0.995,0.2,0
0.48931,3,1.0163e+07,1,0.996,0.996,0.2,0
0.48992,3,1.002e+07,1,0.997,0.997,0.2,0
0.48992,3,1.002e+07,1,0.998,0.998,0.2,0
0.48992,3,1.002e+07,1,0.999,0.999,0.2,0
0.48992,3,1.002e+07,1,1,1,0.2,0


==> Figures/DataLine/data_alongline3.csv <==
"poisson_ratio","rank","young_modulus","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.40018,5,3.1321e+07,1,0,0,0.7,0
0.40018,5,3.1321e+07,1,0.001,0.001,0.7,0
0.40018,5,3.1321e+07,1,0.002,0.002,0.7,0
0.40018,5,3.1321e+07,1,0.003,0.003,0.7,0
0.40041,5,3.1266e+07,1,0.004,0.004,0.7,0
0.40041,5,3.1266e+07,1,0.005,0.005,0.7,0
0.40047,5,3.1252e+07,1,0.006,0.006,0.7,0
0.40047,5,3.1252e+07,1,0.007,0.007,0.7,0
0.40084,5,3.1165e+07,1,0.008,0.008,0.7,0
0.40084,5,3.1165e+07,1,0.009,0.009,0.7,0
0.40246,5,3.078e+07,1,0.01,0.01,0.7,0
0.40246,5,3.078e+07,1,0.011,0.011,0.7,0
0.40412,5,3.0386e+07,1,0.012,0.012,0.7,0
0.40412,5,3.0386e+07,1,0.013,0.013,0.7,0
0.40663,5,2.979e+07,1,0.014,0.014,0.7,0
0.40663,5,2.979e+07,1,0.015,0.015,0.7,0
0.40889,5,2.9253e+07,1,0.016,0.016,0.7,0
0.40889,5,2.9253e+07,1,0.017,0.017,0.7,0
0.4105,5,2.8871e+07,1,0.018,0.018,0.7,0
0.4105,5,2.8871e+07,1,0.019,0.019,0.7,0
0.41195,5,2.8528e+07,1,0.02,0.02,0.7,0
0.41195,5,2.8528e+07,1,0.021,0.021,0.7,0
0.41385,5,2.8076e+07,1,0.022,0.022,0.7,0
0.41385,5,2.8076e+07,1,0.023,0.023,0.7,0
0.41556,5,2.767e+07,1,0.024,0.024,0.7,0
0.41556,5,2.767e+07,1,0.025,0.025,0.7,0
0.41756,5,2.7196e+07,1,0.026,0.026,0.7,0
0.41756,5,2.7196e+07,1,0.027,0.027,0.7,0
0.41939,5,2.6761e+07,1,0.028,0.028,0.7,0
0.41939,5,2.6761e+07,1,0.029,0.029,0.7,0
0.42037,5,2.6529e+07,1,0.03,0.03,0.7,0
0.42037,5,2.6529e+07,1,0.031,0.031,0.7,0
0.42078,5,2.6431e+07,1,0.032,0.032,0.7,0
0.42078,5,2.6431e+07,1,0.033,0.033,0.7,0
0.42051,5,2.6495e+07,1,0.034,0.034,0.7,0
0.42051,5,2.6495e+07,1,0.035,0.035,0.7,0
0.42003,5,2.661e+07,1,0.036,0.036,0.7,0
0.42003,5,2.661e+07,1,0.037,0.037,0.7,0
0.41996,5,2.6625e+07,1,0.038,0.038,0.7,0
0.41996,5,2.6625e+07,1,0.039,0.039,0.7,0
0.42072,5,2.6446e+07,1,0.04,0.04,0.7,0
0.42072,5,2.6446e+07,1,0.041,0.041,0.7,0
0.42127,5,2.6314e+07,1,0.042,0.042,0.7,0
0.42198,5,2.6145e+07,1,0.043,0.043,0.7,0
0.42198,5,2.6145e+07,1,0.044,0.044,0.7,0
0.4222,5,2.6095e+07,1,0.045,0.045,0.7,0
0.4222,5,2.6095e+07,1,0.046,0.046,0.7,0
0.42173,5,2.6206e+07,1,0.047,0.047,0.7,0
0.42173,5,2.6206e+07,1,0.048,0.048,0.7,0
0.42081,5,2.6424e+07,1,0.049,0.049,0.7,0
0.42081,5,2.6424e+07,1,0.05,0.05,0.7,0
0.41962,5,2.6705e+07,1,0.051,0.051,0.7,0
0.41962,5,2.6705e+07,1,0.052,0.052,0.7,0
0.41802,5,2.7086e+07,1,0.053,0.053,0.7,0
0.41802,5,2.7086e+07,1,0.054,0.054,0.7,0
0.41559,5,2.7663e+07,1,0.055,0.055,0.7,0
0.41559,5,2.7663e+07,1,0.056,0.056,0.7,0
0.41165,5,2.8597e+07,1,0.057,0.057,0.7,0
0.41165,5,2.8597e+07,1,0.058,0.058,0.7,0
0.40665,5,2.9784e+07,1,0.059,0.059,0.7,0
0.40665,5,2.9784e+07,1,0.06,0.06,0.7,0
0.39979,5,3.1414e+07,1,0.061,0.061,0.7,0
0.39979,5,3.1414e+07,1,0.062,0.062,0.7,0
0.39304,5,3.3016e+07,1,0.063,0.063,0.7,0
0.39304,5,3.3016e+07,1,0.064,0.064,0.7,0
0.3875,5,3.4331e+07,1,0.065,0.065,0.7,0
0.3875,5,3.4331e+07,1,0.066,0.066,0.7,0
0.38393,5,3.5178e+07,1,0.067,0.067,0.7,0
0.38393,5,3.5178e+07,1,0.068,0.068,0.7,0
0.38109,5,3.5851e+07,1,0.069,0.069,0.7,0
0.38109,5,3.5851e+07,1,0.07,0.07,0.7,0
0.37973,5,3.6174e+07,1,0.071,0.071,0.7,0
0.37973,5,3.6174e+07,1,0.072,0.072,0.7,0
0.37923,5,3.6293e+07,1,0.073,0.073,0.7,0
0.37923,5,3.6293e+07,1,0.074,0.074,0.7,0
0.38014,5,3.6078e+07,1,0.075,0.075,0.7,0
0.38014,5,3.6078e+07,1,0.076,0.076,0.7,0
0.38146,5,3.5763e+07,1,0.077,0.077,0.7,0
0.38146,5,3.5763e+07,1,0.078,0.078,0.7,0
0.38278,5,3.5451e+07,1,0.079,0.079,0.7,0
0.38278,5,3.5451e+07,1,0.08,0.08,0.7,0
0.38389,5,3.5187e+07,1,0.081,0.081,0.7,0
0.38389,5,3.5187e+07,1,0.082,0.082,0.7,0
0.38512,5,3.4896e+07,1,0.083,0.083,0.7,0
0.3854,5,3.4829e+07,1,0.084,0.084,0.7,0
0.3854,5,3.4829e+07,1,0.085,0.085,0.7,0
0.38423,5,3.5108e+07,1,0.086,0.086,0.7,0
0.38423,5,3.5108e+07,1,0.087,0.087,0.7,0
0.38208,5,3.5617e+07,1,0.088,0.088,0.7,0
0.38208,5,3.5617e+07,1,0.089,0.089,0.7,0
0.37838,5,3.6494e+07,1,0.09,0.09,0.7,0
0.37838,5,3.6494e+07,1,0.091,0.091,0.7,0
0.37542,5,3.7198e+07,1,0.092,0.092,0.7,0
0.37542,5,3.7198e+07,1,0.093,0.093,0.7,0
0.37272,5,3.7839e+07,1,0.094,0.094,0.7,0
0.37272,5,3.7839e+07,1,0.095,0.095,0.7,0
0.36994,5,3.8499e+07,1,0.096,0.096,0.7,0
0.36994,5,3.8499e+07,1,0.097,0.097,0.7,0
0.36798,5,3.8964e+07,1,0.098,0.098,0.7,0
0.36798,5,3.8964e+07,1,0.099,0.099,0.7,0
0.36701,5,3.9193e+07,1,0.1,0.1,0.7,0
0.36701,5,3.9193e+07,1,0.101,0.101,0.7,0
0.36761,5,3.9052e+07,1,0.102,0.102,0.7,0
0.36761,5,3.9052e+07,1,0.103,0.103,0.7,0
0.36925,5,3.8662e+07,1,0.104,0.104,0.7,0
0.36925,5,3.8662e+07,1,0.105,0.105,0.7,0
0.37092,5,3.8265e+07,1,0.106,0.106,0.7,0
0.37092,5,3.8265e+07,1,0.107,0.107,0.7,0
0.3725,5,3.789e+07,1,0.108,0.108,0.7,0
0.3725,5,3.789e+07,1,0.109,0.109,0.7,0
0.37378,5,3.7588e+07,1,0.11,0.11,0.7,0
0.37378,5,3.7588e+07,1,0.111,0.111,0.7,0
0.37503,5,3.7289e+07,1,0.112,0.112,0.7,0
0.37503,5,3.7289e+07,1,0.113,0.113,0.7,0
0.37658,5,3.6921e+07,1,0.114,0.114,0.7,0
0.37658,5,3.6921e+07,1,0.115,0.115,0.7,0
0.37802,5,3.658e+07,1,0.116,0.116,0.7,0
0.37802,5,3.658e+07,1,0.117,0.117,0.7,0
0.37937,5,3.626e+07,1,0.118,0.118,0.7,0
0.37937,5,3.626e+07,1,0.119,0.119,0.7,0
0.38101,5,3.5871e+07,1,0.12,0.12,0.7,0
0.38101,5,3.5871e+07,1,0.121,0.121,0.7,0
0.3825,5,3.5517e+07,1,0.122,0.122,0.7,0
0.3825,5,3.5517e+07,1,0.123,0.123,0.7,0
0.38445,5,3.5054e+07,1,0.124,0.124,0.7,0
0.3858,5,3.4734e+07,1,0.125,0.125,0.7,0
0.3858,5,3.4734e+07,1,0.126,0.126,0.7,0
0.38673,5,3.4512e+07,1,0.127,0.127,0.7,0
0.38673,5,3.4512e+07,1,0.128,0.128,0.7,0
0.38713,5,3.4418e+07,1,0.129,0.129,0.7,0
0.38713,5,3.4418e+07,1,0.13,0.13,0.7,0
0.38685,5,3.4483e+07,1,0.131,0.131,0.7,0
0.38685,5,3.4483e+07,1,0.132,0.132,0.7,0
0.38634,5,3.4605e+07,1,0.133,0.133,0.7,0
0.38634,5,3.4605e+07,1,0.134,0.134,0.7,0
0.38553,5,3.4799e+07,1,0.135,0.135,0.7,0
0.38553,5,3.4799e+07,1,0.136,0.136,0.7,0
0.38474,5,3.4985e+07,1,0.137,0.137,0.7,0
0.38474,5,3.4985e+07,1,0.138,0.138,0.7,0
0.38406,5,3.5148e+07,1,0.139,0.139,0.7,0
0.38406,5,3.5148e+07,1,0.14,0.14,0.7,0
0.38251,5,3.5515e+07,1,0.141,0.141,0.7,0
0.38251,5,3.5515e+07,1,0.142,0.142,0.7,0
0.37976,5,3.6167e+07,1,0.143,0.143,0.7,0
0.37976,5,3.6167e+07,1,0.144,0.144,0.7,0
0.3763,5,3.6988e+07,1,0.145,0.145,0.7,0
0.3763,5,3.6988e+07,1,0.146,0.146,0.7,0
0.37231,5,3.7936e+07,1,0.147,0.147,0.7,0
0.37231,5,3.7936e+07,1,0.148,0.148,0.7,0
0.36786,5,3.8991e+07,1,0.149,0.149,0.7,0
0.36786,5,3.8991e+07,1,0.15,0.15,0.7,0
0.36257,5,4.0249e+07,1,0.151,0.151,0.7,0
0.36257,5,4.0249e+07,1,0.152,0.152,0.7,0
0.35695,5,4.1583e+07,1,0.153,0.153,0.7,0
0.35695,5,4.1583e+07,1,0.154,0.154,0.7,0
0.35339,5,4.2426e+07,1,0.155,0.155,0.7,0
0.35339,5,4.2426e+07,1,0.156,0.156,0.7,0
0.35202,5,4.2752e+07,1,0.157,0.157,0.7,0
0.35202,5,4.2752e+07,1,0.158,0.158,0.7,0
0.35197,5,4.2763e+07,1,0.159,0.159,0.7,0
0.35197,5,4.2763e+07,1,0.16,0.16,0.7,0
0.35348,5,4.2405e+07,1,0.161,0.161,0.7,0
0.35348,5,4.2405e+07,1,0.162,0.162,0.7,0
0.35583,5,4.1847e+07,1,0.163,0.163,0.7,0
0.35583,5,4.1847e+07,1,0.164,0.164,0.7,0
0.35968,5,4.0933e+07,1,0.165,0.165,0.7,0
0.35968,5,4.0933e+07,1,0.166,0.166,0.7,0
0.36539,5,3.9579e+07,1,0.167,0.167,0.7,0
0.37135,5,3.8163e+07,1,0.168,0.168,0.7,0
0.37135,5,3.8163e+07,1,0.169,0.169,0.7,0
0.37817,5,3.6546e+07,1,0.17,0.17,0.7,0
0.37817,5,3.6546e+07,1,0.171,0.171,0.7,0
0.38578,5,3.4739e+07,1,0.172,0.172,0.7,0
0.38578,5,3.4739e+07,1,0.173,0.173,0.7,0
0.39323,5,3.297e+07,1,0.174,0.174,0.7,0
0.39323,5,3.297e+07,1,0.175,0.175,0.7,0
0.39789,5,3.1864e+07,1,0.176,0.176,0.7,0
0.39789,5,3.1864e+07,1,0.177,0.177,0.7,0
0.39989,5,3.139e+07,1,0.178,0.178,0.7,0
0.39989,5,3.139e+07,1,0.179,0.179,0.7,0
0.39912,5,3.1572e+07,1,0.18,0.18,0.7,0
0.39912,5,3.1572e+07,1,0.181,0.181,0.7,0
0.39747,5,3.1963e+07,1,0.182,0.182,0.7,0
0.39747,5,3.1963e+07,1,0.183,0.183,0.7,0
0.39443,5,3.2686e+07,1,0.184,0.184,0.7,0
0.39443,5,3.2686e+07,1,0.185,0.185,0.7,0
0.38973,5,3.3801e+07,1,0.186,0.186,0.7,0
0.38973,5,3.3801e+07,1,0.187,0.187,0.7,0
0.38521,5,3.4875e+07,1,0.188,0.188,0.7,0
0.38521,5,3.4875e+07,1,0.189,0.189,0.7,0
0.38116,5,3.5834e+07,1,0.19,0.19,0.7,0
0.38116,5,3.5834e+07,1,0.191,0.191,0.7,0
0.37777,5,3.664e+07,1,0.192,0.192,0.7,0
0.37777,5,3.664e+07,1,0.193,0.193,0.7,0
0.3753,5,3.7226e+07,1,0.194,0.194,0.7,0
0.3753,5,3.7226e+07,1,0.195,0.195,0.7,0
0.37376,5,3.7592e+07,1,0.196,0.196,0.7,0
0.37376,5,3.7592e+07,1,0.197,0.197,0.7,0
0.37286,5,3.7805e+07,1,0.198,0.198,0.7,0
0.37286,5,3.7805e+07,1,0.199,0.199,0.7,0
0.3724,5,3.7915e+07,1,0.2,0.2,0.7,0
0.3724,5,3.7915e+07,1,0.201,0.201,0.7,0
0.37257,5,3.7874e+07,1,0.202,0.202,0.7,0
0.37257,5,3.7874e+07,1,0.203,0.203,0.7,0
0.37368,5,3.7612e+07,1,0.204,0.204,0.7,0
0.37368,5,3.7612e+07,1,0.205,0.205,0.7,0
0.37571,5,3.7129e+07,1,0.206,0.206,0.7,0
0.37571,5,3.7129e+07,1,0.207,0.207,0.7,0
0.37839,5,3.6492e+07,1,0.208,0.208,0.7,0
0.38102,5,3.5869e+07,1,0.209,0.209,0.7,0
0.38102,5,3.5869e+07,1,0.21,0.21,0.7,0
0.38289,5,3.5424e+07,1,0.211,0.211,0.7,0
0.38289,5,3.5424e+07,1,0.212,0.212,0.7,0
0.38457,5,3.5026e+07,1,0.213,0.213,0.7,0
0.38457,5,3.5026e+07,1,0.214,0.214,0.7,0
0.38532,5,3.4847e+07,1,0.215,0.215,0.7,0
0.38532,5,3.4847e+07,1,0.216,0.216,0.7,0
0.38474,5,3.4987e+07,1,0.217,0.217,0.7,0
0.38474,5,3.4987e+07,1,0.218,0.218,0.7,0
0.38271,5,3.5468e+07,1,0.219,0.219,0.7,0
0.38271,5,3.5468e+07,1,0.22,0.22,0.7,0
0.37931,5,3.6274e+07,1,0.221,0.221,0.7,0
0.37931,5,3.6274e+07,1,0.222,0.222,0.7,0
0.37557,5,3.7163e+07,1,0.223,0.223,0.7,0
0.37557,5,3.7163e+07,1,0.224,0.224,0.7,0
0.37275,5,3.7831e+07,1,0.225,0.225,0.7,0
0.37275,5,3.7831e+07,1,0.226,0.226,0.7,0
0.37024,5,3.8427e+07,1,0.227,0.227,0.7,0
0.37024,5,3.8427e+07,1,0.228,0.228,0.7,0
0.36872,5,3.8788e+07,1,0.229,0.229,0.7,0
0.36872,5,3.8788e+07,1,0.23,0.23,0.7,0
0.36673,5,3.926e+07,1,0.231,0.231,0.7,0
0.36673,5,3.926e+07,1,0.232,0.232,0.7,0
0.36449,5,3.9792e+07,1,0.233,0.233,0.7,0
0.36449,5,3.9792e+07,1,0.234,0.234,0.7,0
0.36188,5,4.0411e+07,1,0.235,0.235,0.7,0
0.36188,5,4.0411e+07,1,0.236,0.236,0.7,0
0.35951,5,4.0973e+07,1,0.237,0.237,0.7,0
0.35951,5,4.0973e+07,1,0.238,0.238,0.7,0
0.35827,5,4.1269e+07,1,0.239,0.239,0.7,0
0.35827,5,4.1269e+07,1,0.24,0.24,0.7,0
0.35847,5,4.1221e+07,1,0.241,0.241,0.7,0
0.35847,5,4.1221e+07,1,0.242,0.242,0.7,0
0.35968,5,4.0934e+07,1,0.243,0.243,0.7,0
0.35968,5,4.0934e+07,1,0.244,0.244,0.7,0
0.3613,5,4.0549e+07,1,0.245,0.245,0.7,0
0.3613,5,4.0549e+07,1,0.246,0.246,0.7,0
0.36378,5,3.9961e+07,1,0.247,0.247,0.7,0
0.36378,5,3.9961e+07,1,0.248,0.248,0.7,0
0.36645,5,3.9328e+07,1,0.249,0.249,0.7,0
0.3691,6,3.8698e+07,1,0.25,0.25,0.7,0
0.3691,6,3.8698e+07,1,0.251,0.251,0.7,0
0.3716,6,3.8105e+07,1,0.252,0.252,0.7,0
0.3716,6,3.8105e+07,1,0.253,0.253,0.7,0
0.37353,6,3.7647e+07,1,0.254,0.254,0.7,0
0.37353,6,3.7647e+07,1,0.255,0.255,0.7,0
0.37509,6,3.7276e+07,1,0.256,0.256,0.7,0
0.37509,6,3.7276e+07,1,0.257,0.257,0.7,0
0.37662,6,3.6913e+07,1,0.258,0.258,0.7,0
0.37662,6,3.6913e+07,1,0.259,0.259,0.7,0
0.37872,6,3.6415e+07,1,0.26,0.26,0.7,0
0.37872,6,3.6415e+07,1,0.261,0.261,0.7,0
0.38046,6,3.6001e+07,1,0.262,0.262,0.7,0
0.38046,6,3.6001e+07,1,0.263,0.263,0.7,0
0.38284,6,3.5436e+07,1,0.264,0.264,0.7,0
0.38284,6,3.5436e+07,1,0.265,0.265,0.7,0
0.38416,6,3.5123e+07,1,0.266,0.266,0.7,0
0.38416,6,3.5123e+07,1,0.267,0.267,0.7,0
0.38436,6,3.5075e+07,1,0.268,0.268,0.7,0
0.38436,6,3.5075e+07,1,0.269,0.269,0.7,0
0.38412,6,3.5133e+07,1,0.27,0.27,0.7,0
0.38412,6,3.5133e+07,1,0.271,0.271,0.7,0
0.38311,6,3.5373e+07,1,0.272,0.272,0.7,0
0.38311,6,3.5373e+07,1,0.273,0.273,0.7,0
0.38094,6,3.5886e+07,1,0.274,0.274,0.7,0
0.38094,6,3.5886e+07,1,0.275,0.275,0.7,0
0.37776,6,3.6643e+07,1,0.276,0.276,0.7,0
0.37776,6,3.6643e+07,1,0.277,0.277,0.7,0
0.37369,6,3.7609e+07,1,0.278,0.278,0.7,0
0.37369,6,3.7609e+07,1,0.279,0.279,0.7,0
0.37141,6,3.8149e+07,1,0.28,0.28,0.7,0
0.37141,6,3.8149e+07,1,0.281,0.281,0.7,0
0.37091,6,3.8268e+07,1,0.282,0.282,0.7,0
0.37091,6,3.8268e+07,1,0.283,0.283,0.7,0
0.37214,6,3.7976e+07,1,0.284,0.284,0.7,0
0.37214,6,3.7976e+07,1,0.285,0.285,0.7,0
0.3745,6,3.7416e+07,1,0.286,0.286,0.7,0
0.3745,6,3.7416e+07,1,0.287,0.287,0.7,0
0.37687,6,3.6853e+07,1,0.288,0.288,0.7,0
0.37687,6,3.6853e+07,1,0.289,0.289,0.7,0
0.37974,6,3.6173e+07,1,0.29,0.29,0.7,0
0.37974,6,3.6173e+07,1,0.291,0.291,0.7,0
0.38276,6,3.5456e+07,1,0.292,0.292,0.7,0
0.38454,6,3.5033e+07,1,0.293,0.293,0.7,0
0.38454,6,3.5033e+07,1,0.294,0.294,0.7,0
0.38492,6,3.4942e+07,1,0.295,0.295,0.7,0
0.38492,6,3.4942e+07,1,0.296,0.296,0.7,0
0.38414,6,3.5129e+07,1,0.297,0.297,0.7,0
0.38414,6,3.5129e+07,1,0.298,0.298,0.7,0
0.38275,6,3.5457e+07,1,0.299,0.299,0.7,0
0.38275,6,3.5457e+07,1,0.3,0.3,0.7,0
0.38244,6,3.5531e+07,1,0.301,0.301,0.7,0
0.38244,6,3.5531e+07,1,0.302,0.302,0.7,0
0.38353,6,3.5273e+07,1,0.303,0.303,0.7,0
0.38353,6,3.5273e+07,1,0.304,0.304,0.7,0
0.38633,6,3.4608e+07,1,0.305,0.305,0.7,0
0.38633,6,3.4608e+07,1,0.306,0.306,0.7,0
0.38968,6,3.3813e+07,1,0.307,0.307,0.7,0
0.38968,6,3.3813e+07,1,0.308,0.308,0.7,0
0.39332,6,3.295e+07,1,0.309,0.309,0.7,0
0.39332,6,3.295e+07,1,0.31,0.31,0.7,0
0.39754,6,3.1948e+07,1,0.311,0.311,0.7,0
0.39754,6,3.1948e+07,1,0.312,0.312,0.7,0
0.40179,6,3.0939e+07,1,0.313,0.313,0.7,0
0.40179,6,3.0939e+07,1,0.314,0.314,0.7,0
0.40513,6,3.0145e+07,1,0.315,0.315,0.7,0
0.40513,6,3.0145e+07,1,0.316,0.316,0.7,0
0.40789,6,2.9491e+07,1,0.317,0.317,0.7,0
0.40789,6,2.9491e+07,1,0.318,0.318,0.7,0
0.40971,6,2.9059e+07,1,0.319,0.319,0.7,0
0.40971,6,2.9059e+07,1,0.32,0.32,0.7,0
0.41138,6,2.8662e+07,1,0.321,0.321,0.7,0
0.41138,6,2.8662e+07,1,0.322,0.322,0.7,0
0.41305,6,2.8265e+07,1,0.323,0.323,0.7,0
0.41305,6,2.8265e+07,1,0.324,0.324,0.7,0
0.41473,6,2.7868e+07,1,0.325,0.325,0.7,0
0.41473,6,2.7868e+07,1,0.326,0.326,0.7,0
0.41549,6,2.7686e+07,1,0.327,0.327,0.7,0
0.41549,6,2.7686e+07,1,0.328,0.328,0.7,0
0.41532,6,2.7728e+07,1,0.329,0.329,0.7,0
0.41532,6,2.7728e+07,1,0.33,0.33,0.7,0
0.41368,6,2.8115e+07,1,0.331,0.331,0.7,0
0.41368,6,2.8115e+07,1,0.332,0.332,0.7,0
0.41055,6,2.8858e+07,1,0.333,0.333,0.7,0
0.407,6,2.9703e+07,1,0.334,0.334,0.7,0
0.407,6,2.9703e+07,1,0.335,0.335,0.7,0
0.40227,6,3.0824e+07,1,0.336,0.336,0.7,0
0.40227,6,3.0824e+07,1,0.337,0.337,0.7,0
0.39788,6,3.1866e+07,1,0.338,0.338,0.7,0
0.39788,6,3.1866e+07,1,0.339,0.339,0.7,0
0.39269,6,3.3097e+07,1,0.34,0.34,0.7,0
0.39269,6,3.3097e+07,1,0.341,0.341,0.7,0
0.38815,6,3.4176e+07,1,0.342,0.342,0.7,0
0.38815,6,3.4176e+07,1,0.343,0.343,0.7,0
0.38349,6,3.5282e+07,1,0.344,0.344,0.7,0
0.38349,6,3.5282e+07,1,0.345,0.345,0.7,0
0.37918,6,3.6306e+07,1,0.346,0.346,0.7,0
0.37918,6,3.6306e+07,1,0.347,0.347,0.7,0
0.37566,6,3.714e+07,1,0.348,0.348,0.7,0
0.37566,6,3.714e+07,1,0.349,0.349,0.7,0
0.37308,6,3.7753e+07,1,0.35,0.35,0.7,0
0.37308,6,3.7753e+07,1,0.351,0.351,0.7,0
0.37195,6,3.8021e+07,1,0.352,0.352,0.7,0
0.37195,6,3.8021e+07,1,0.353,0.353,0.7,0
0.37244,6,3.7905e+07,1,0.354,0.354,0.7,0
0.37244,6,3.7905e+07,1,0.355,0.355,0.7,0
0.37426,6,3.7472e+07,1,0.356,0.356,0.7,0
0.37426,6,3.7472e+07,1,0.357,0.357,0.7,0
0.37892,6,3.6366e+07,1,0.358,0.358,0.7,0
0.37892,6,3.6366e+07,1,0.359,0.359,0.7,0
0.38499,6,3.4927e+07,1,0.36,0.36,0.7,0
0.38499,6,3.4927e+07,1,0.361,0.361,0.7,0
0.39212,6,3.3235e+07,1,0.362,0.362,0.7,0
0.39212,6,3.3235e+07,1,0.363,0.363,0.7,0
0.39653,6,3.2186e+07,1,0.364,0.364,0.7,0
0.39653,6,3.2186e+07,1,0.365,0.365,0.7,0
0.39785,6,3.1873e+07,1,0.366,0.366,0.7,0
0.39785,6,3.1873e+07,1,0.367,0.367,0.7,0
0.39649,6,3.2195e+07,1,0.368,0.368,0.7,0
0.39649,6,3.2195e+07,1,0.369,0.369,0.7,0
0.39511,6,3.2525e+07,1,0.37,0.37,0.7,0
0.39511,6,3.2525e+07,1,0.371,0.371,0.7,0
0.39464,6,3.2634e+07,1,0.372,0.372,0.7,0
0.39464,6,3.2634e+07,1,0.373,0.373,0.7,0
0.39672,6,3.2143e+07,1,0.374,0.374,0.7,0
0.39931,6,3.1527e+07,1,0.375,0.375,0.7,0
0.39931,6,3.1527e+07,1,0.376,0.376,0.7,0
0.40205,6,3.0876e+07,1,0.377,0.377,0.7,0
0.40205,6,3.0876e+07,1,0.378,0.378,0.7,0
0.40412,6,3.0385e+07,1,0.379,0.379,0.7,0
0.40412,6,3.0385e+07,1,0.38,0.38,0.7,0
0.40605,6,2.9926e+07,1,0.381,0.381,0.7,0
0.40605,6,2.9926e+07,1,0.382,0.382,0.7,0
0.40722,6,2.9649e+07,1,0.383,0.383,0.7,0
0.40722,6,2.9649e+07,1,0.384,0.384,0.7,0
0.40746,6,2.9592e+07,1,0.385,0.385,0.7,0
0.40746,6,2.9592e+07,1,0.386,0.386,0.7,0
0.40677,6,2.9756e+07,1,0.387,0.387,0.7,0
0.40677,6,2.9756e+07,1,0.388,0.388,0.7,0
0.40519,6,3.0131e+07,1,0.389,0.389,0.7,0
0.40519,6,3.0131e+07,1,0.39,0.39,0.7,0
0.40448,6,3.0299e+07,1,0.391,0.391,0.7,0
0.40448,6,3.0299e+07,1,0.392,0.392,0.7,0
0.40462,6,3.0268e+07,1,0.393,0.393,0.7,0
0.40462,6,3.0268e+07,1,0.394,0.394,0.7,0
0.40544,6,3.0072e+07,1,0.395,0.395,0.7,0
0.40544,6,3.0072e+07,1,0.396,0.396,0.7,0
0.40654,6,2.9811e+07,1,0.397,0.397,0.7,0
0.40654,6,2.9811e+07,1,0.398,0.398,0.7,0
0.40708,6,2.9684e+07,1,0.399,0.399,0.7,0
0.40708,6,2.9684e+07,1,0.4,0.4,0.7,0
0.40717,6,2.9661e+07,1,0.401,0.401,0.7,0
0.40717,6,2.9661e+07,1,0.402,0.402,0.7,0
0.4065,6,2.9821e+07,1,0.403,0.403,0.7,0
0.4065,6,2.9821e+07,1,0.404,0.404,0.7,0
0.40566,6,3.002e+07,1,0.405,0.405,0.7,0
0.40566,6,3.002e+07,1,0.406,0.406,0.7,0
0.40475,6,3.0235e+07,1,0.407,0.407,0.7,0
0.40475,6,3.0235e+07,1,0.408,0.408,0.7,0
0.40353,6,3.0526e+07,1,0.409,0.409,0.7,0
0.40353,6,3.0526e+07,1,0.41,0.41,0.7,0
0.40258,6,3.0752e+07,1,0.411,0.411,0.7,0
0.40258,6,3.0752e+07,1,0.412,0.412,0.7,0
0.40118,6,3.1084e+07,1,0.413,0.413,0.7,0
0.40118,6,3.1084e+07,1,0.414,0.414,0.7,0
0.3995,6,3.1481e+07,1,0.415,0.415,0.7,0
0.3995,6,3.1481e+07,1,0.416,0.416,0.7,0
0.39725,6,3.2015e+07,1,0.417,0.417,0.7,0
0.39474,6,3.2611e+07,1,0.418,0.418,0.7,0
0.39474,6,3.2611e+07,1,0.419,0.419,0.7,0
0.39251,6,3.314e+07,1,0.42,0.42,0.7,0
0.39251,6,3.314e+07,1,0.421,0.421,0.7,0
0.38956,6,3.3842e+07,1,0.422,0.422,0.7,0
0.38956,6,3.3842e+07,1,0.423,0.423,0.7,0
0.38724,6,3.4392e+07,1,0.424,0.424,0.7,0
0.38724,6,3.4392e+07,1,0.425,0.425,0.7,0
0.38625,6,3.4626e+07,1,0.426,0.426,0.7,0
0.38625,6,3.4626e+07,1,0.427,0.427,0.7,0
0.38757,6,3.4314e+07,1,0.428,0.428,0.7,0
0.38757,6,3.4314e+07,1,0.429,0.429,0.7,0
0.39084,6,3.3538e+07,1,0.43,0.43,0.7,0
0.39084,6,3.3538e+07,1,0.431,0.431,0.7,0
0.39457,6,3.2652e+07,1,0.432,0.432,0.7,0
0.39457,6,3.2652e+07,1,0.433,0.433,0.7,0
0.39799,6,3.184e+07,1,0.434,0.434,0.7,0
0.39799,6,3.184e+07,1,0.435,0.435,0.7,0
0.40134,6,3.1046e+07,1,0.436,0.436,0.7,0
0.40134,6,3.1046e+07,1,0.437,0.437,0.7,0
0.40417,6,3.0372e+07,1,0.438,0.438,0.7,0
0.40417,6,3.0372e+07,1,0.439,0.439,0.7,0
0.40548,6,3.0062e+07,1,0.44,0.44,0.7,0
0.40548,6,3.0062e+07,1,0.441,0.441,0.7,0
0.40615,6,2.9903e+07,1,0.442,0.442,0.7,0
0.40615,6,2.9903e+07,1,0.443,0.443,0.7,0
0.40583,6,2.998e+07,1,0.444,0.444,0.7,0
0.40583,6,2.998e+07,1,0.445,0.445,0.7,0
0.40522,6,3.0123e+07,1,0.446,0.446,0.7,0
0.40522,6,3.0123e+07,1,0.447,0.447,0.7,0
0.40417,6,3.0373e+07,1,0.448,0.448,0.7,0
0.40417,6,3.0373e+07,1,0.449,0.449,0.7,0
0.40262,6,3.0742e+07,1,0.45,0.45,0.7,0
0.40262,6,3.0742e+07,1,0.451,0.451,0.7,0
0.40094,6,3.1139e+07,1,0.452,0.452,0.7,0
0.40094,6,3.1139e+07,1,0.453,0.453,0.7,0
0.39903,6,3.1593e+07,1,0.454,0.454,0.7,0
0.39903,6,3.1593e+07,1,0.455,0.455,0.7,0
0.39777,6,3.1894e+07,1,0.456,0.456,0.7,0
0.39777,6,3.1894e+07,1,0.457,0.457,0.7,0
0.39636,6,3.2228e+07,1,0.458,0.458,0.7,0
0.39566,6,3.2394e+07,1,0.459,0.459,0.7,0
0.39566,6,3.2394e+07,1,0.46,0.46,0.7,0
0.39614,6,3.2279e+07,1,0.461,0.461,0.7,0
0.39614,6,3.2279e+07,1,0.462,0.462,0.7,0
0.39791,6,3.186e+07,1,0.463,0.463,0.7,0
0.39791,6,3.186e+07,1,0.464,0.464,0.7,0
0.40131,6,3.1053e+07,1,0.465,0.465,0.7,0
0.40131,6,3.1053e+07,1,0.466,0.466,0.7,0
0.40384,6,3.0451e+07,1,0.467,0.467,0.7,0
0.40384,6,3.0451e+07,1,0.468,0.468,0.7,0
0.40702,6,2.9696e+07,1,0.469,0.469,0.7,0
0.40702,6,2.9696e+07,1,0.47,0.47,0.7,0
0.40879,6,2.9276e+07,1,0.471,0.471,0.7,0
0.40879,6,2.9276e+07,1,0.472,0.472,0.7,0
0.41026,6,2.8927e+07,1,0.473,0.473,0.7,0
0.41026,6,2.8927e+07,1,0.474,0.474,0.7,0
0.40912,6,2.9198e+07,1,0.475,0.475,0.7,0
0.40912,6,2.9198e+07,1,0.476,0.476,0.7,0
0.4053,6,3.0104e+07,1,0.477,0.477,0.7,0
0.4053,6,3.0104e+07,1,0.478,0.478,0.7,0
0.39943,6,3.1498e+07,1,0.479,0.479,0.7,0
0.39943,6,3.1498e+07,1,0.48,0.48,0.7,0
0.39344,6,3.292e+07,1,0.481,0.481,0.7,0
0.39344,6,3.292e+07,1,0.482,0.482,0.7,0
0.38972,6,3.3804e+07,1,0.483,0.483,0.7,0
0.38972,6,3.3804e+07,1,0.484,0.484,0.7,0
0.38729,6,3.4381e+07,1,0.485,0.485,0.7,0
0.38729,6,3.4381e+07,1,0.486,0.486,0.7,0
0.38666,6,3.453e+07,1,0.487,0.487,0.7,0
0.38666,6,3.453e+07,1,0.488,0.488,0.7,0
0.38737,6,3.4361e+07,1,0.489,0.489,0.7,0
0.38737,6,3.4361e+07,1,0.49,0.49,0.7,0
0.38938,6,3.3885e+07,1,0.491,0.491,0.7,0
0.38938,6,3.3885e+07,1,0.492,0.492,0.7,0
0.39273,6,3.3088e+07,1,0.493,0.493,0.7,0
0.39273,6,3.3088e+07,1,0.494,0.494,0.7,0
0.3964,6,3.2217e+07,1,0.495,0.495,0.7,0
0.3964,6,3.2217e+07,1,0.496,0.496,0.7,0
0.39877,6,3.1655e+07,1,0.497,0.497,0.7,0
0.39877,6,3.1655e+07,1,0.498,0.498,0.7,0
0.4005,6,3.1245e+07,1,0.499,0.499,0.7,0
0.40059,7,3.1224e+07,1,0.5,0.5,0.7,0
0.40059,7,3.1224e+07,1,0.501,0.501,0.7,0
0.40045,7,3.1256e+07,1,0.502,0.502,0.7,0
0.40045,7,3.1256e+07,1,0.503,0.503,0.7,0
0.39961,7,3.1455e+07,1,0.504,0.504,0.7,0
0.39961,7,3.1455e+07,1,0.505,0.505,0.7,0
0.39833,7,3.1759e+07,1,0.506,0.506,0.7,0
0.39833,7,3.1759e+07,1,0.507,0.507,0.7,0
0.39691,7,3.2097e+07,1,0.508,0.508,0.7,0
0.39691,7,3.2097e+07,1,0.509,0.509,0.7,0
0.39607,7,3.2296e+07,1,0.51,0.51,0.7,0
0.39607,7,3.2296e+07,1,0.511,0.511,0.7,0
0.39523,7,3.2495e+07,1,0.512,0.512,0.7,0
0.39523,7,3.2495e+07,1,0.513,0.513,0.7,0
0.39466,7,3.263e+07,1,0.514,0.514,0.7,0
0.39466,7,3.263e+07,1,0.515,0.515,0.7,0
0.39543,7,3.2448e+07,1,0.516,0.516,0.7,0
0.39543,7,3.2448e+07,1,0.517,0.517,0.7,0
0.39675,7,3.2135e+07,1,0.518,0.518,0.7,0
0.39675,7,3.2135e+07,1,0.519,0.519,0.7,0
0.39826,7,3.1776e+07,1,0.52,0.52,0.7,0
0.39826,7,3.1776e+07,1,0.521,0.521,0.7,0
0.40077,7,3.118e+07,1,0.522,0.522,0.7,0
0.40077,7,3.118e+07,1,0.523,0.523,0.7,0
0.40297,7,3.0658e+07,1,0.524,0.524,0.7,0
0.40297,7,3.0658e+07,1,0.525,0.525,0.7,0
0.40472,7,3.0242e+07,1,0.526,0.526,0.7,0
0.40472,7,3.0242e+07,1,0.527,0.527,0.7,0
0.40604,7,2.993e+07,1,0.528,0.528,0.7,0
0.40604,7,2.993e+07,1,0.529,0.529,0.7,0
0.40735,7,2.9618e+07,1,0.53,0.53,0.7,0
0.40735,7,2.9618e+07,1,0.531,0.531,0.7,0
0.409,7,2.9228e+07,1,0.532,0.532,0.7,0
0.409,7,2.9228e+07,1,0.533,0.533,0.7,0
0.41071,7,2.882e+07,1,0.534,0.534,0.7,0
0.41071,7,2.882e+07,1,0.535,0.535,0.7,0
0.41255,7,2.8383e+07,1,0.536,0.536,0.7,0
0.41255,7,2.8383e+07,1,0.537,0.537,0.7,0
0.41384,7,2.8079e+07,1,0.538,0.538,0.7,0
0.41384,7,2.8079e+07,1,0.539,0.539,0.7,0
0.41446,7,2.7932e+07,1,0.54,0.54,0.7,0
0.41446,7,2.7932e+07,1,0.541,0.541,0.7,0
0.41416,7,2.8002e+07,1,0.542,0.542,0.7,0
0.41378,7,2.8093e+07,1,0.543,0.543,0.7,0
0.41378,7,2.8093e+07,1,0.544,0.544,0.7,0
0.41371,7,2.8109e+07,1,0.545,0.545,0.7,0
0.41371,7,2.8109e+07,1,0.546,0.546,0.7,0
0.41401,7,2.8038e+07,1,0.547,0.547,0.7,0
0.41401,7,2.8038e+07,1,0.548,0.548,0.7,0
0.41456,7,2.7907e+07,1,0.549,0.549,0.7,0
0.41456,7,2.7907e+07,1,0.55,0.55,0.7,0
0.41559,7,2.7663e+07,1,0.551,0.551,0.7,0
0.41559,7,2.7663e+07,1,0.552,0.552,0.7,0
0.41737,7,2.7239e+07,1,0.553,0.553,0.7,0
0.41737,7,2.7239e+07,1,0.554,0.554,0.7,0
0.4196,7,2.671e+07,1,0.555,0.555,0.7,0
0.4196,7,2.671e+07,1,0.556,0.556,0.7,0
0.42183,7,2.6182e+07,1,0.557,0.557,0.7,0
0.42183,7,2.6182e+07,1,0.558,0.558,0.7,0
0.42326,7,2.5841e+07,1,0.559,0.559,0.7,0
0.42326,7,2.5841e+07,1,0.56,0.56,0.7,0
0.42482,7,2.5471e+07,1,0.561,0.561,0.7,0
0.42482,7,2.5471e+07,1,0.562,0.562,0.7,0
0.42501,7,2.5427e+07,1,0.563,0.563,0.7,0
0.42501,7,2.5427e+07,1,0.564,0.564,0.7,0
0.42547,7,2.5318e+07,1,0.565,0.565,0.7,0
0.42547,7,2.5318e+07,1,0.566,0.566,0.7,0
0.42547,7,2.5318e+07,1,0.567,0.567,0.7,0
0.42547,7,2.5318e+07,1,0.568,0.568,0.7,0
0.42547,7,2.5318e+07,1,0.569,0.569,0.7,0
0.42547,7,2.5318e+07,1,0.57,0.57,0.7,0
0.42532,7,2.5352e+07,1,0.571,0.571,0.7,0
0.42532,7,2.5352e+07,1,0.572,0.572,0.7,0
0.42472,7,2.5496e+07,1,0.573,0.573,0.7,0
0.42472,7,2.5496e+07,1,0.574,0.574,0.7,0
0.42388,7,2.5694e+07,1,0.575,0.575,0.7,0
0.42388,7,2.5694e+07,1,0.576,0.576,0.7,0
0.42305,7,2.5893e+07,1,0.577,0.577,0.7,0
0.42305,7,2.5893e+07,1,0.578,0.578,0.7,0
0.42192,7,2.6159e+07,1,0.579,0.579,0.7,0
0.42192,7,2.6159e+07,1,0.58,0.58,0.7,0
0.42013,7,2.6585e+07,1,0.581,0.581,0.7,0
0.42013,7,2.6585e+07,1,0.582,0.582,0.7,0
0.41704,7,2.7318e+07,1,0.583,0.583,0.7,0
0.41396,7,2.805e+07,1,0.584,0.584,0.7,0
0.41396,7,2.805e+07,1,0.585,0.585,0.7,0
0.41216,7,2.8478e+07,1,0.586,0.586,0.7,0
0.41216,7,2.8478e+07,1,0.587,0.587,0.7,0
0.41105,7,2.8741e+07,1,0.588,0.588,0.7,0
0.41105,7,2.8741e+07,1,0.589,0.589,0.7,0
0.41023,7,2.8934e+07,1,0.59,0.59,0.7,0
0.41023,7,2.8934e+07,1,0.591,0.591,0.7,0
0.40986,7,2.9022e+07,1,0.592,0.592,0.7,0
0.40986,7,2.9022e+07,1,0.593,0.593,0.7,0
0.40866,7,2.9309e+07,1,0.594,0.594,0.7,0
0.40866,7,2.9309e+07,1,0.595,0.595,0.7,0
0.40647,7,2.9828e+07,1,0.596,0.596,0.7,0
0.40647,7,2.9828e+07,1,0.597,0.597,0.7,0
0.4039,7,3.0439e+07,1,0.598,0.598,0.7,0
0.4039,7,3.0439e+07,1,0.599,0.599,0.7,0
0.40091,7,3.1148e+07,1,0.6,0.6,0.7,0
0.40091,7,3.1148e+07,1,0.601,0.601,0.7,0
0.39756,7,3.1942e+07,1,0.602,0.602,0.7,0
0.39756,7,3.1942e+07,1,0.603,0.603,0.7,0
0.39421,7,3.2737e+07,1,0.604,0.604,0.7,0
0.39421,7,3.2737e+07,1,0.605,0.605,0.7,0
0.39171,7,3.333e+07,1,0.606,0.606,0.7,0
0.39171,7,3.333e+07,1,0.607,0.607,0.7,0
0.39119,7,3.3454e+07,1,0.608,0.608,0.7,0
0.39119,7,3.3454e+07,1,0.609,0.609,0.7,0
0.3919,7,3.3286e+07,1,0.61,0.61,0.7,0
0.3919,7,3.3286e+07,1,0.611,0.611,0.7,0
0.39434,7,3.2707e+07,1,0.612,0.612,0.7,0
0.39434,7,3.2707e+07,1,0.613,0.613,0.7,0
0.397,7,3.2076e+07,1,0.614,0.614,0.7,0
0.397,7,3.2076e+07,1,0.615,0.615,0.7,0
0.40034,7,3.1281e+07,1,0.616,0.616,0.7,0
0.40034,7,3.1281e+07,1,0.617,0.617,0.7,0
0.40349,7,3.0535e+07,1,0.618,0.618,0.7,0
0.40349,7,3.0535e+07,1,0.619,0.619,0.7,0
0.40616,7,2.9901e+07,1,0.62,0.62,0.7,0
0.40616,7,2.9901e+07,1,0.621,0.621,0.7,0
0.40764,7,2.9549e+07,1,0.622,0.622,0.7,0
0.40764,7,2.9549e+07,1,0.623,0.623,0.7,0
0.40764,7,2.955e+07,1,0.624,0.624,0.7,0
0.40673,8,2.9766e+07,1,0.625,0.625,0.7,0
0.40673,8,2.9766e+07,1,0.626,0.626,0.7,0
0.40528,8,3.0111e+07,1,0.627,0.627,0.7,0
0.40528,8,3.0111e+07,1,0.628,0.628,0.7,0
0.40382,8,3.0456e+07,1,0.629,0.629,0.7,0
0.40382,8,3.0456e+07,1,0.63,0.63,0.7,0
0.40168,8,3.0963e+07,1,0.631,0.631,0.7,0
0.40168,8,3.0963e+07,1,0.632,0.632,0.7,0
0.39969,8,3.1437e+07,1,0.633,0.633,0.7,0
0.39969,8,3.1437e+07,1,0.634,0.634,0.7,0
0.39894,8,3.1615e+07,1,0.635,0.635,0.7,0
0.39894,8,3.1615e+07,1,0.636,0.636,0.7,0
0.39912,8,3.1573e+07,1,0.637,0.637,0.7,0
0.39912,8,3.1573e+07,1,0.638,0.638,0.7,0
0.40045,8,3.1255e+07,1,0.639,0.639,0.7,0
0.40045,8,3.1255e+07,1,0.64,0.64,0.7,0
0.40213,8,3.0858e+07,1,0.641,0.641,0.7,0
0.40213,8,3.0858e+07,1,0.642,0.642,0.7,0
0.40457,8,3.0279e+07,1,0.643,0.643,0.7,0
0.40457,8,3.0279e+07,1,0.644,0.644,0.7,0
0.40697,8,2.9708e+07,1,0.645,0.645,0.7,0
0.40697,8,2.9708e+07,1,0.646,0.646,0.7,0
0.41048,8,2.8876e+07,1,0.647,0.647,0.7,0
0.41048,8,2.8876e+07,1,0.648,0.648,0.7,0
0.41343,8,2.8175e+07,1,0.649,0.649,0.7,0
0.41343,8,2.8175e+07,1,0.65,0.65,0.7,0
0.41651,8,2.7444e+07,1,0.651,0.651,0.7,0
0.41651,8,2.7444e+07,1,0.652,0.652,0.7,0
0.41956,8,2.6721e+07,1,0.653,0.653,0.7,0
0.41956,8,2.6721e+07,1,0.654,0.654,0.7,0
0.42217,8,2.6102e+07,1,0.655,0.655,0.7,0
0.42217,8,2.6102e+07,1,0.656,0.656,0.7,0
0.42441,8,2.5568e+07,1,0.657,0.657,0.7,0
0.42441,8,2.5568e+07,1,0.658,0.658,0.7,0
0.42564,8,2.5277e+07,1,0.659,0.659,0.7,0
0.42564,8,2.5277e+07,1,0.66,0.66,0.7,0
0.42606,8,2.5177e+07,1,0.661,0.661,0.7,0
0.42606,8,2.5177e+07,1,0.662,0.662,0.7,0
0.42724,8,2.4897e+07,1,0.663,0.663,0.7,0
0.42724,8,2.4897e+07,1,0.664,0.664,0.7,0
0.42921,8,2.4429e+07,1,0.665,0.665,0.7,0
0.42921,8,2.4429e+07,1,0.666,0.666,0.7,0
0.43149,8,2.3889e+07,1,0.667,0.667,0.7,0
0.43341,8,2.3434e+07,1,0.668,0.668,0.7,0
0.43341,8,2.3434e+07,1,0.669,0.669,0.7,0
0.43457,8,2.3158e+07,1,0.67,0.67,0.7,0
0.43457,8,2.3158e+07,1,0.671,0.671,0.7,0
0.43474,8,2.3117e+07,1,0.672,0.672,0.7,0
0.43474,8,2.3117e+07,1,0.673,0.673,0.7,0
0.43473,8,2.3119e+07,1,0.674,0.674,0.7,0
0.43473,8,2.3119e+07,1,0.675,0.675,0.7,0
0.43389,8,2.3318e+07,1,0.676,0.676,0.7,0
0.43389,8,2.3318e+07,1,0.677,0.677,0.7,0
0.43306,8,2.3516e+07,1,0.678,0.678,0.7,0
0.43306,8,2.3516e+07,1,0.679,0.679,0.7,0
0.43222,8,2.3715e+07,1,0.68,0.68,0.7,0
0.43222,8,2.3715e+07,1,0.681,0.681,0.7,0
0.4313,8,2.3933e+07,1,0.682,0.682,0.7,0
0.4313,8,2.3933e+07,1,0.683,0.683,0.7,0
0.43038,8,2.4152e+07,1,0.684,0.684,0.7,0
0.43038,8,2.4152e+07,1,0.685,0.685,0.7,0
0.42898,8,2.4483e+07,1,0.686,0.686,0.7,0
0.42898,8,2.4483e+07,1,0.687,0.687,0.7,0
0.42796,8,2.4726e+07,1,0.688,0.688,0.7,0
0.42796,8,2.4726e+07,1,0.689,0.689,0.7,0
0.42667,8,2.5032e+07,1,0.69,0.69,0.7,0
0.42667,8,2.5032e+07,1,0.691,0.691,0.7,0
0.42592,8,2.521e+07,1,0.692,0.692,0.7,0
0.42592,8,2.521e+07,1,0.693,0.693,0.7,0
0.42585,8,2.5227e+07,1,0.694,0.694,0.7,0
0.42585,8,2.5227e+07,1,0.695,0.695,0.7,0
0.42553,8,2.5304e+07,1,0.696,0.696,0.7,0
0.42553,8,2.5304e+07,1,0.697,0.697,0.7,0
0.42512,8,2.54e+07,1,0.698,0.698,0.7,0
0.42512,8,2.54e+07,1,0.699,0.699,0.7,0
0.42443,8,2.5564e+07,1,0.7,0.7,0.7,0
0.42443,8,2.5564e+07,1,0.701,0.701,0.7,0
0.42326,8,2.5842e+07,1,0.702,0.702,0.7,0
0.42326,8,2.5842e+07,1,0.703,0.703,0.7,0
0.42166,8,2.6221e+07,1,0.704,0.704,0.7,0
0.42166,8,2.6221e+07,1,0.705,0.705,0.7,0
0.41954,8,2.6725e+07,1,0.706,0.706,0.7,0
0.41954,8,2.6725e+07,1,0.707,0.707,0.7,0
0.41662,8,2.7418e+07,1,0.708,0.708,0.7,0
0.41297,8,2.8285e+07,1,0.709,0.709,0.7,0
0.41297,8,2.8285e+07,1,0.71,0.71,0.7,0
0.4105,8,2.8871e+07,1,0.711,0.711,0.7,0
0.4105,8,2.8871e+07,1,0.712,0.712,0.7,0
0.40882,8,2.9269e+07,1,0.713,0.713,0.7,0
0.40882,8,2.9269e+07,1,0.714,0.714,0.7,0
0.40787,8,2.9496e+07,1,0.715,0.715,0.7,0
0.40787,8,2.9496e+07,1,0.716,0.716,0.7,0
0.40775,8,2.9523e+07,1,0.717,0.717,0.7,0
0.40775,8,2.9523e+07,1,0.718,0.718,0.7,0
0.40901,8,2.9225e+07,1,0.719,0.719,0.7,0
0.40901,8,2.9225e+07,1,0.72,0.72,0.7,0
0.40996,8,2.8999e+07,1,0.721,0.721,0.7,0
0.40996,8,2.8999e+07,1,0.722,0.722,0.7,0
0.41233,8,2.8437e+07,1,0.723,0.723,0.7,0
0.41233,8,2.8437e+07,1,0.724,0.724,0.7,0
0.41374,8,2.8102e+07,1,0.725,0.725,0.7,0
0.41374,8,2.8102e+07,1,0.726,0.726,0.7,0
0.41501,8,2.78e+07,1,0.727,0.727,0.7,0
0.41501,8,2.78e+07,1,0.728,0.728,0.7,0
0.41528,8,2.7737e+07,1,0.729,0.729,0.7,0
0.41528,8,2.7737e+07,1,0.73,0.73,0.7,0
0.41494,8,2.7818e+07,1,0.731,0.731,0.7,0
0.41494,8,2.7818e+07,1,0.732,0.732,0.7,0
0.41357,8,2.8141e+07,1,0.733,0.733,0.7,0
0.41357,8,2.8141e+07,1,0.734,0.734,0.7,0
0.41128,8,2.8685e+07,1,0.735,0.735,0.7,0
0.41128,8,2.8685e+07,1,0.736,0.736,0.7,0
0.40779,8,2.9514e+07,1,0.737,0.737,0.7,0
0.40779,8,2.9514e+07,1,0.738,0.738,0.7,0
0.40605,8,2.9927e+07,1,0.739,0.739,0.7,0
0.40605,8,2.9927e+07,1,0.74,0.74,0.7,0
0.40494,8,3.0191e+07,1,0.741,0.741,0.7,0
0.40494,8,3.0191e+07,1,0.742,0.742,0.7,0
0.40527,8,3.0113e+07,1,0.743,0.743,0.7,0
0.40527,8,3.0113e+07,1,0.744,0.744,0.7,0
0.4065,8,2.982e+07,1,0.745,0.745,0.7,0
0.4065,8,2.982e+07,1,0.746,0.746,0.7,0
0.40818,8,2.9422e+07,1,0.747,0.747,0.7,0
0.40818,8,2.9422e+07,1,0.748,0.748,0.7,0
0.40998,8,2.8995e+07,1,0.749,0.749,0.7,0
0.41226,8,2.8454e+07,1,0.75,0.75,0.7,0
0.41226,8,2.8454e+07,1,0.751,0.751,0.7,0
0.41407,8,2.8023e+07,1,0.752,0.752,0.7,0
0.41407,8,2.8023e+07,1,0.753,0.753,0.7,0
0.41574,8,2.7626e+07,1,0.754,0.754,0.7,0
0.41574,8,2.7626e+07,1,0.755,0.755,0.7,0
0.41725,8,2.7268e+07,1,0.756,0.756,0.7,0
0.41725,8,2.7268e+07,1,0.757,0.757,0.7,0
0.41818,8,2.7048e+07,1,0.758,0.758,0.7,0
0.41818,8,2.7048e+07,1,0.759,0.759,0.7,0
0.41966,8,2.6697e+07,1,0.76,0.76,0.7,0
0.41966,8,2.6697e+07,1,0.761,0.761,0.7,0
0.42091,8,2.64e+07,1,0.762,0.762,0.7,0
0.42091,8,2.64e+07,1,0.763,0.763,0.7,0
0.42215,8,2.6106e+07,1,0.764,0.764,0.7,0
0.42215,8,2.6106e+07,1,0.765,0.765,0.7,0
0.42367,8,2.5744e+07,1,0.766,0.766,0.7,0
0.42367,8,2.5744e+07,1,0.767,0.767,0.7,0
0.42481,8,2.5473e+07,1,0.768,0.768,0.7,0
0.42481,8,2.5473e+07,1,0.769,0.769,0.7,0
0.42564,8,2.5276e+07,1,0.77,0.77,0.7,0
0.42564,8,2.5276e+07,1,0.771,0.771,0.7,0
0.42597,8,2.5199e+07,1,0.772,0.772,0.7,0
0.42597,8,2.5199e+07,1,0.773,0.773,0.7,0
0.42613,8,2.5161e+07,1,0.774,0.774,0.7,0
0.42613,8,2.5161e+07,1,0.775,0.775,0.7,0
0.42573,8,2.5255e+07,1,0.776,0.776,0.7,0
0.42573,8,2.5255e+07,1,0.777,0.777,0.7,0
0.42507,8,2.5413e+07,1,0.778,0.778,0.7,0
0.42507,8,2.5413e+07,1,0.779,0.779,0.7,0
0.42374,8,2.5728e+07,1,0.78,0.78,0.7,0
0.42374,8,2.5728e+07,1,0.781,0.781,0.7,0
0.42265,8,2.5987e+07,1,0.782,0.782,0.7,0
0.42265,8,2.5987e+07,1,0.783,0.783,0.7,0
0.42248,8,2.6026e+07,1,0.784,0.784,0.7,0
0.42248,8,2.6026e+07,1,0.785,0.785,0.7,0
0.4222,8,2.6095e+07,1,0.786,0.786,0.7,0
0.4222,8,2.6095e+07,1,0.787,0.787,0.7,0
0.42204,8,2.6131e+07,1,0.788,0.788,0.7,0
0.42204,8,2.6131e+07,1,0.789,0.789,0.7,0
0.42083,8,2.6418e+07,1,0.79,0.79,0.7,0
0.42083,8,2.6418e+07,1,0.791,0.791,0.7,0
0.41937,8,2.6765e+07,1,0.792,0.792,0.7,0
0.41731,8,2.7254e+07,1,0.793,0.793,0.7,0
0.41731,8,2.7254e+07,1,0.794,0.794,0.7,0
0.4148,8,2.785e+07,1,0.795,0.795,0.7,0
0.4148,8,2.785e+07,1,0.796,0.796,0.7,0
0.41194,8,2.8529e+07,1,0.797,0.797,0.7,0
0.41194,8,2.8529e+07,1,0.798,0.798,0.7,0
0.40866,8,2.9307e+07,1,0.799,0.799,0.7,0
0.40866,8,2.9307e+07,1,0.8,0.8,0.7,0
0.40607,8,2.9923e+07,1,0.801,0.801,0.7,0
0.40607,8,2.9923e+07,1,0.802,0.802,0.7,0
0.40327,8,3.0587e+07,1,0.803,0.803,0.7,0
0.40327,8,3.0587e+07,1,0.804,0.804,0.7,0
0.40069,8,3.1201e+07,1,0.805,0.805,0.7,0
0.40069,8,3.1201e+07,1,0.806,0.806,0.7,0
0.39842,8,3.1739e+07,1,0.807,0.807,0.7,0
0.39842,8,3.1739e+07,1,0.808,0.808,0.7,0
0.3974,8,3.198e+07,1,0.809,0.809,0.7,0
0.3974,8,3.198e+07,1,0.81,0.81,0.7,0
0.39685,8,3.2111e+07,1,0.811,0.811,0.7,0
0.39685,8,3.2111e+07,1,0.812,0.812,0.7,0
0.39696,8,3.2085e+07,1,0.813,0.813,0.7,0
0.39696,8,3.2085e+07,1,0.814,0.814,0.7,0
0.39743,8,3.1974e+07,1,0.815,0.815,0.7,0
0.39743,8,3.1974e+07,1,0.816,0.816,0.7,0
0.39749,8,3.196e+07,1,0.817,0.817,0.7,0
0.39749,8,3.196e+07,1,0.818,0.818,0.7,0
0.39776,8,3.1896e+07,1,0.819,0.819,0.7,0
0.39776,8,3.1896e+07,1,0.82,0.82,0.7,0
0.39779,8,3.1888e+07,1,0.821,0.821,0.7,0
0.39779,8,3.1888e+07,1,0.822,0.822,0.7,0
0.39873,8,3.1665e+07,1,0.823,0.823,0.7,0
0.39873,8,3.1665e+07,1,0.824,0.824,0.7,0
0.40048,8,3.125e+07,1,0.825,0.825,0.7,0
0.40048,8,3.125e+07,1,0.826,0.826,0.7,0
0.40271,8,3.072e+07,1,0.827,0.827,0.7,0
0.40271,8,3.072e+07,1,0.828,0.828,0.7,0
0.40538,8,3.0087e+07,1,0.829,0.829,0.7,0
0.40538,8,3.0087e+07,1,0.83,0.83,0.7,0
0.40801,8,2.9463e+07,1,0.831,0.831,0.7,0
0.40801,8,2.9463e+07,1,0.832,0.832,0.7,0
0.41125,8,2.8693e+07,1,0.833,0.833,0.7,0
0.41403,8,2.8032e+07,1,0.834,0.834,0.7,0
0.41403,8,2.8032e+07,1,0.835,0.835,0.7,0
0.41628,8,2.7498e+07,1,0.836,0.836,0.7,0
0.41628,8,2.7498e+07,1,0.837,0.837,0.7,0
0.41827,8,2.7025e+07,1,0.838,0.838,0.7,0
0.41827,8,2.7025e+07,1,0.839,0.839,0.7,0
0.41911,8,2.6827e+07,1,0.84,0.84,0.7,0
0.41911,8,2.6827e+07,1,0.841,0.841,0.7,0
0.41995,8,2.6628e+07,1,0.842,0.842,0.7,0
0.41995,8,2.6628e+07,1,0.843,0.843,0.7,0
0.42025,8,2.6557e+07,1,0.844,0.844,0.7,0
0.42025,8,2.6557e+07,1,0.845,0.845,0.7,0
0.42049,8,2.6499e+07,1,0.846,0.846,0.7,0
0.42049,8,2.6499e+07,1,0.847,0.847,0.7,0
0.42026,8,2.6554e+07,1,0.848,0.848,0.7,0
0.42026,8,2.6554e+07,1,0.849,0.849,0.7,0
0.42058,8,2.6479e+07,1,0.85,0.85,0.7,0
0.42058,8,2.6479e+07,1,0.851,0.851,0.7,0
0.42106,8,2.6365e+07,1,0.852,0.852,0.7,0
0.42106,8,2.6365e+07,1,0.853,0.853,0.7,0
0.42168,8,2.6216e+07,1,0.854,0.854,0.7,0
0.42168,8,2.6216e+07,1,0.855,0.855,0.7,0
0.42248,8,2.6026e+07,1,0.856,0.856,0.7,0
0.42248,8,2.6026e+07,1,0.857,0.857,0.7,0
0.42232,8,2.6066e+07,1,0.858,0.858,0.7,0
0.42232,8,2.6066e+07,1,0.859,0.859,0.7,0
0.42199,8,2.6143e+07,1,0.86,0.86,0.7,0
0.42199,8,2.6143e+07,1,0.861,0.861,0.7,0
0.42082,8,2.6422e+07,1,0.862,0.862,0.7,0
0.42082,8,2.6422e+07,1,0.863,0.863,0.7,0
0.4196,8,2.671e+07,1,0.864,0.864,0.7,0
0.4196,8,2.671e+07,1,0.865,0.865,0.7,0
0.41801,8,2.7089e+07,1,0.866,0.866,0.7,0
0.41801,8,2.7089e+07,1,0.867,0.867,0.7,0
0.41714,8,2.7295e+07,1,0.868,0.868,0.7,0
0.41714,8,2.7295e+07,1,0.869,0.869,0.7,0
0.41602,8,2.756e+07,1,0.87,0.87,0.7,0
0.41602,8,2.756e+07,1,0.871,0.871,0.7,0
0.415,8,2.7803e+07,1,0.872,0.872,0.7,0
0.415,8,2.7803e+07,1,0.873,0.873,0.7,0
0.41381,8,2.8085e+07,1,0.874,0.874,0.7,0
0.41238,8,2.8425e+07,1,0.875,0.875,0.7,0
0.41238,8,2.8425e+07,1,0.876,0.876,0.7,0
0.41108,8,2.8733e+07,1,0.877,0.877,0.7,0
0.41108,8,2.8733e+07,1,0.878,0.878,0.7,0
0.41085,8,2.8787e+07,1,0.879,0.879,0.7,0
0.41085,8,2.8787e+07,1,0.88,0.88,0.7,0
0.41088,8,2.8781e+07,1,0.881,0.881,0.7,0
0.41088,8,2.8781e+07,1,0.882,0.882,0.7,0
0.41152,8,2.8628e+07,1,0.883,0.883,0.7,0
0.41152,8,2.8628e+07,1,0.884,0.884,0.7,0
0.41318,8,2.8234e+07,1,0.885,0.885,0.7,0
0.41318,8,2.8234e+07,1,0.886,0.886,0.7,0
0.41569,8,2.7638e+07,1,0.887,0.887,0.7,0
0.41569,8,2.7638e+07,1,0.888,0.888,0.7,0
0.41861,8,2.6945e+07,1,0.889,0.889,0.7,0
0.41861,8,2.6945e+07,1,0.89,0.89,0.7,0
0.42146,8,2.6269e+07,1,0.891,0.891,0.7,0
0.42146,8,2.6269e+07,1,0.892,0.892,0.7,0
0.42279,8,2.5954e+07,1,0.893,0.893,0.7,0
0.42279,8,2.5954e+07,1,0.894,0.894,0.7,0
0.42294,8,2.5918e+07,1,0.895,0.895,0.7,0
0.42294,8,2.5918e+07,1,0.896,0.896,0.7,0
0.42216,8,2.6103e+07,1,0.897,0.897,0.7,0
0.42216,8,2.6103e+07,1,0.898,0.898,0.7,0
0.42111,8,2.6351e+07,1,0.899,0.899,0.7,0
0.42111,8,2.6351e+07,1,0.9,0.9,0.7,0
0.41982,8,2.6658e+07,1,0.901,0.901,0.7,0
0.41982,8,2.6658e+07,1,0.902,0.902,0.7,0
0.41784,8,2.7127e+07,1,0.903,0.903,0.7,0
0.41784,8,2.7127e+07,1,0.904,0.904,0.7,0
0.41558,8,2.7666e+07,1,0.905,0.905,0.7,0
0.41558,8,2.7666e+07,1,0.906,0.906,0.7,0
0.41396,8,2.805e+07,1,0.907,0.907,0.7,0
0.41396,8,2.805e+07,1,0.908,0.908,0.7,0
0.41296,8,2.8286e+07,1,0.909,0.909,0.7,0
0.41296,8,2.8286e+07,1,0.91,0.91,0.7,0
0.4128,8,2.8325e+07,1,0.911,0.911,0.7,0
0.4128,8,2.8325e+07,1,0.912,0.912,0.7,0
0.41125,8,2.8692e+07,1,0.913,0.913,0.7,0
0.41125,8,2.8692e+07,1,0.914,0.914,0.7,0
0.40859,8,2.9324e+07,1,0.915,0.915,0.7,0
0.40859,8,2.9324e+07,1,0.916,0.916,0.7,0
0.40459,8,3.0273e+07,1,0.917,0.917,0.7,0
0.39987,8,3.1395e+07,1,0.918,0.918,0.7,0
0.39987,8,3.1395e+07,1,0.919,0.919,0.7,0
0.39568,8,3.2388e+07,1,0.92,0.92,0.7,0
0.39568,8,3.2388e+07,1,0.921,0.921,0.7,0
0.39245,8,3.3155e+07,1,0.922,0.922,0.7,0
0.39245,8,3.3155e+07,1,0.923,0.923,0.7,0
0.39073,8,3.3563e+07,1,0.924,0.924,0.7,0
0.39073,8,3.3563e+07,1,0.925,0.925,0.7,0
0.38953,8,3.3848e+07,1,0.926,0.926,0.7,0
0.38953,8,3.3848e+07,1,0.927,0.927,0.7,0
0.38866,8,3.4054e+07,1,0.928,0.928,0.7,0
0.38866,8,3.4054e+07,1,0.929,0.929,0.7,0
0.38817,8,3.4171e+07,1,0.93,0.93,0.7,0
0.38817,8,3.4171e+07,1,0.931,0.931,0.7,0
0.38792,8,3.423e+07,1,0.932,0.932,0.7,0
0.38792,8,3.423e+07,1,0.933,0.933,0.7,0
0.38809,8,3.4189e+07,1,0.934,0.934,0.7,0
0.38809,8,3.4189e+07,1,0.935,0.935,0.7,0
0.38861,8,3.4068e+07,1,0.936,0.936,0.7,0
0.38861,8,3.4068e+07,1,0.937,0.937,0.7,0
0.38883,8,3.4014e+07,1,0.938,0.938,0.7,0
0.38883,8,3.4014e+07,1,0.939,0.939,0.7,0
0.38883,8,3.4014e+07,1,0.94,0.94,0.7,0
0.38883,8,3.4014e+07,1,0.941,0.941,0.7,0
0.38883,8,3.4014e+07,1,0.942,0.942,0.7,0
0.38883,8,3.4014e+07,1,0.943,0.943,0.7,0
0.38883,8,3.4014e+07,1,0.944,0.944,0.7,0
0.38883,8,3.4014e+07,1,0.945,0.945,0.7,0
0.38844,8,3.4107e+07,1,0.946,0.946,0.7,0
0.38844,8,3.4107e+07,1,0.947,0.947,0.7,0
0.38756,8,3.4315e+07,1,0.948,0.948,0.7,0
0.38756,8,3.4315e+07,1,0.949,0.949,0.7,0
0.38691,8,3.4471e+07,1,0.95,0.95,0.7,0
0.38691,8,3.4471e+07,1,0.951,0.951,0.7,0
0.38578,8,3.4738e+07,1,0.952,0.952,0.7,0
0.38578,8,3.4738e+07,1,0.953,0.953,0.7,0
0.38477,8,3.4979e+07,1,0.954,0.954,0.7,0
0.38477,8,3.4979e+07,1,0.955,0.955,0.7,0
0.38348,8,3.5283e+07,1,0.956,0.956,0.7,0
0.38348,8,3.5283e+07,1,0.957,0.957,0.7,0
0.38253,8,3.5511e+07,1,0.958,0.958,0.7,0
0.38169,8,3.571e+07,1,0.959,0.959,0.7,0
0.38169,8,3.571e+07,1,0.96,0.96,0.7,0
0.37996,8,3.6121e+07,1,0.961,0.961,0.7,0
0.37996,8,3.6121e+07,1,0.962,0.962,0.7,0
0.37745,8,3.6717e+07,1,0.963,0.963,0.7,0
0.37745,8,3.6717e+07,1,0.964,0.964,0.7,0
0.37474,8,3.736e+07,1,0.965,0.965,0.7,0
0.37474,8,3.736e+07,1,0.966,0.966,0.7,0
0.3715,8,3.8129e+07,1,0.967,0.967,0.7,0
0.3715,8,3.8129e+07,1,0.968,0.968,0.7,0
0.36815,8,3.8923e+07,1,0.969,0.969,0.7,0
0.36815,8,3.8923e+07,1,0.97,0.97,0.7,0
0.3648,8,3.9718e+07,1,0.971,0.971,0.7,0
0.3648,8,3.9718e+07,1,0.972,0.972,0.7,0
0.36146,8,4.0512e+07,1,0.973,0.973,0.7,0
0.36146,8,4.0512e+07,1,0.974,0.974,0.7,0
0.35767,8,4.1411e+07,1,0.975,0.975,0.7,0
0.35767,8,4.1411e+07,1,0.976,0.976,0.7,0
0.35462,8,4.2135e+07,1,0.977,0.977,0.7,0
0.35462,8,4.2135e+07,1,0.978,0.978,0.7,0
0.35163,8,4.2844e+07,1,0.979,0.979,0.7,0
0.35163,8,4.2844e+07,1,0.98,0.98,0.7,0
0.34899,8,4.3472e+07,1,0.981,0.981,0.7,0
0.34899,8,4.3472e+07,1,0.982,0.982,0.7,0
0.34769,8,4.3781e+07,1,0.983,0.983,0.7,0
0.34769,8,4.3781e+07,1,0.984,0.984,0.7,0
0.34785,8,4.3741e+07,1,0.985,0.985,0.7,0
0.34785,8,4.3741e+07,1,0.986,0.986,0.7,0
0.34902,8,4.3465e+07,1,0.987,0.987,0.7,0
0.34902,8,4.3465e+07,1,0.988,0.988,0.7,0
0.35069,8,4.3067e+07,1,0.989,0.989,0.7,0
0.35069,8,4.3067e+07,1,0.99,0.99,0.7,0
0.35193,8,4.2773e+07,1,0.991,0.991,0.7,0
0.35193,8,4.2773e+07,1,0.992,0.992,0.7,0
0.35279,8,4.257e+07,1,0.993,0.993,0.7,0
0.35279,8,4.257e+07,1,0.994,0.994,0.7,0
0.35362,8,4.2372e+07,1,0.995,0.995,0.7,0
0.35362,8,4.2372e+07,1,0.996,0.996,0.7,0
0.35422,8,4.2229e+07,1,0.997,0.997,0.7,0
0.35422,8,4.2229e+07,1,0.998,0.998,0.7,0
0.35422,8,4.2229e+07,1,0.999,0.999,0.7,0
0.35422,8,4.2229e+07,1,1,1,0.7,0

